Semi-Supervised Hierarchical Open-Set Classification

Hierarchical open-set classification handles previously unseen classes by assigning them to the most appropriate high-level category in a class taxonomy. We extend this paradigm to the semi-supervised setting, enabling the use of large-scale, uncurated datasets containing a mixture of known and unknown classes to improve the hierarchical open-set performance. To this end, we propose a teacher-student framework based on pseudo-labeling. Two key components are introduced: 1) subtree pseudo-labels, which provide reliable supervision in the presence of unknown data, and 2) age-gating, a mechanism that mitigates overconfidence in pseudo-labels. Experiments show that our framework outperforms self-supervised pretraining followed by supervised adaptation, and even matches the fully supervised counterpart when using only 20 labeled samples per class on the iNaturalist19 benchmark. Our code is available at https://github.com/walline/semihoc.

==> data/SSLCoarseAgecutoff_id_hdists.csv <==
x,y,value
0,0,14467.0
1,0,0.0
2,0,0.0
3,0,0.0
4,0,0.0
5,0,0.0
6,0,0.0
0,1,9753.0
1,1,2004.0
2,1,0.0
3,1,0.0
4,1,0.0
5,1,0.0
6,1,0.0
0,2,557.0
1,2,200.0
2,2,64.0
3,2,11.0
4,2,0.0
5,2,0.0
6,2,0.0
0,3,449.0
1,3,97.0
2,3,53.0
3,3,24.0
4,3,4.0
5,3,0.0
6,3,0.0
0,4,57.0
1,4,29.0
2,4,25.0
3,4,20.0
4,4,7.0
5,4,2.0
6,4,0.0
0,5,1.0
1,5,14.0
2,5,47.0
3,5,30.0
4,5,76.0
5,5,76.0
6,5,1.0
0,6,0.0
1,6,7.0
2,6,2.0
3,6,0.0
4,6,1.0
5,6,0.0
6,6,0.0


==> data/SSLCoarseAgecutoff_imagenet_oodset_avgdepth.csv <==
Wall time,Step,Value
1757603719.5624833,1000,0.18883661925792694
1757603767.6625319,2000,1.0351078510284424
1757603811.8077857,3000,1.7244218587875366
1757603848.9974322,4000,1.5253777503967285
1757603918.440164,5000,0.11217579245567322
1757603996.4063623,6000,0.0011147152399644256
1757604029.376804,7000,0.0029462433885782957
1757604063.6825545,8000,1.3698630027647596e-05
1757604098.0559127,9000,1.4705882676935289e-05
1757604131.497335,10000,0.0
1757604165.5333207,11000,0.00029509919113479555
1757604199.8954766,12000,0.0001137199069489725
1757604232.8381486,13000,0.0
1757604266.9836302,14000,0.00034331553615629673
1757604312.501747,15000,2.9607381293317303e-05
1757604345.2884114,16000,0.0
1757604379.4054754,17000,0.000727904203813523
1757604413.323798,18000,0.000405334954848513
1757604446.5349905,19000,0.00024531694361940026
1757604480.63302,20000,0.0015527199720963836
1757604515.25414,21000,0.0006774834473617375
1757604548.2376409,22000,0.0015866300091147423
1757604582.3289301,23000,0.00021291831217240542
1757604616.5958333,24000,0.0004173319030087441
1757604649.4989703,25000,0.0005152715602889657
1757604683.6737175,26000,4.381764665595256e-05
1757604717.7472703,27000,0.0002748012775555253
1757604751.3118327,28000,0.0009674428729340434
1757604785.4137094,29000,0.00035268848296254873
1757604830.5529659,30000,0.0003063294861931354
1757604863.3935177,31000,0.0006495360867120326
1757604897.2967212,32000,0.00010927737457677722
1757604931.2826211,33000,0.00033592485124245286
1757604964.4286432,34000,0.00011579289275687188
1757604998.5908396,35000,0.00033008313039317727
1757605032.3969555,36000,0.0013434715801849961
1757605066.2545593,37000,0.00247167213819921
1757605100.5002453,38000,0.0012230279389768839
1757605135.1386802,39000,0.0030219682957977057
1757605168.0931861,40000,0.003174183424562216
1757605202.7208815,41000,0.0005516426172107458
1757605237.336406,42000,0.001333908294327557
1757605270.1438923,43000,0.0007284421008080244
1757605304.723065,44000,0.0017742979107424617
1757605350.8445272,45000,0.001449167262762785
1757605383.7698503,46000,0.0008733946015127003
1757605418.2451055,47000,0.0013503687223419547
1757605452.4216702,48000,0.007751183584332466
1757605485.5940442,49000,0.03165680170059204
1757605520.2601013,50000,0.0034785186871886253
1757605557.1276865,51000,0.004778256639838219
1757605590.4093606,52000,0.13526082038879395
1757605626.2708454,53000,0.10202852636575699
1757605667.1873953,54000,0.06296516954898834
1757605700.416096,55000,0.3037322759628296
1757605740.0502439,56000,0.4267563819885254
1757605783.646432,57000,0.4213990271091461
1757605817.1087823,58000,0.47442710399627686
1757605862.080936,59000,0.6340102553367615
1757605916.970802,60000,0.639454185962677
1757605950.6801505,61000,0.8422447443008423
1757605989.05334,62000,0.9443105459213257
1757606028.03859,63000,0.8861676454544067
1757606061.8397737,64000,0.914822518825531
1757606101.8650799,65000,0.9541687369346619
1757606140.284227,66000,0.9086294174194336
1757606174.0500338,67000,0.9696272015571594
1757606210.3299327,68000,0.9767566919326782
1757606246.8490536,69000,0.9728386998176575
1757606280.098111,70000,0.9717573523521423
1757606317.1806095,71000,0.9681891798973083
1757606354.778539,72000,0.906543493270874
1757606388.3551161,73000,0.9570038914680481
1757606426.0816884,74000,0.949739396572113
1757606476.0220413,75000,0.9401511549949646
1757606509.8434482,76000,0.9827150106430054
1757606546.6947618,77000,0.9615050554275513
1757606586.0754092,78000,0.9065501689910889
1757606620.3150656,79000,0.9004924893379211
1757606660.572844,80000,0.7691318988800049
1757606705.6916752,81000,0.7624842524528503
1757606740.4417796,82000,0.568074107170105
1757606784.653486,83000,0.5370733141899109
1757606823.047357,84000,0.5048821568489075
1757606857.4223871,85000,0.4609799385070801
1757606899.72637,86000,0.35839125514030457
1757606947.0422812,87000,0.22254125773906708
1757606981.1656175,88000,0.22828130424022675
1757607017.9227784,89000,0.23435673117637634
1757607065.3228424,90000,0.22761094570159912
1757607100.0118585,91000,0.20603416860103607
1757607137.2113135,92000,0.19531835615634918
1757607174.3862638,93000,0.1959654539823532
1757607208.8940682,94000,0.4438922107219696
1757607246.6338315,95000,0.8625426888465881
1757607288.8194513,96000,1.1880561113357544
1757607323.6258488,97000,1.3680695295333862
1757607366.1834037,98000,1.5979959964752197
1757607413.2401054,99000,1.7016122341156006
1757607449.688619,100000,1.8893133401870728
1757607496.7019086,101000,1.8245084285736084
1757607548.1540813,102000,2.066054582595825
1757607584.1118157,103000,2.157081365585327
1757607632.2076454,104000,2.186901092529297
1757607697.4218836,105000,2.304569959640503
1757607733.4677773,106000,2.2986857891082764
1757607784.8595557,107000,2.1836981773376465
1757607836.9609437,108000,2.3540852069854736
1757607873.4963937,109000,2.4529223442077637
1757607926.58864,110000,2.458771228790283
1757607977.3031862,111000,2.740116596221924
1757608013.8095798,112000,2.3358049392700195
1757608070.2638297,113000,2.362743854522705
1757608124.738391,114000,2.4422261714935303
1757608162.1287954,115000,2.5008246898651123
1757608213.4936554,116000,2.6925883293151855
1757608267.174237,117000,2.3611674308776855
1757608303.7778409,118000,2.599823474884033
1757608354.644989,119000,3.115173578262329
1757608415.2255554,120000,2.911381483078003
1757608451.7631445,121000,2.8239078521728516
1757608508.9752138,122000,3.0653653144836426
1757608561.053041,123000,2.9074201583862305
1757608597.7731342,124000,2.9289331436157227
1757608652.683941,125000,3.175469160079956
1757608704.8833196,126000,3.023613452911377
1757608741.3509386,127000,3.3377251625061035
1757608793.106169,128000,3.2405307292938232
1757608845.2663796,129000,3.152730703353882
1757608882.3234107,130000,2.91345477104187
1757608939.9722202,131000,3.0835676193237305
1757608991.9511826,132000,3.3232831954956055
1757609028.779969,133000,3.272993326187134
1757609081.14602,134000,3.5137579441070557
1757609141.9804153,135000,3.4777777194976807
1757609178.9381022,136000,3.4396345615386963
1757609229.4109175,137000,2.9869067668914795
1757609294.1873858,138000,2.4289050102233887
1757609331.2257383,139000,2.923758029937744
1757609383.9595246,140000,3.110802173614502
1757609433.0597355,141000,3.851195812225342
1757609469.6525524,142000,3.492794990539551
1757609519.1645496,143000,3.611483573913574
1757609568.9533503,144000,3.6672616004943848
1757609606.2114396,145000,3.8638293743133545
1757609654.5871217,146000,3.8322863578796387
1757609704.807365,147000,3.780155897140503
1757609741.9686713,148000,3.875178813934326
1757609789.2576973,149000,3.421506881713867
1757609852.2137249,150000,3.848128080368042
1757609888.8564959,151000,3.9252376556396484
1757609937.3218074,152000,3.8432929515838623
1757609984.5551493,153000,4.3218913078308105
1757610021.8080661,154000,4.144531726837158
1757610069.5745497,155000,3.8932132720947266
1757610120.0157492,156000,4.174760818481445
1757610157.4900982,157000,3.881554365158081
1757610206.142083,158000,3.949017286300659
1757610253.8860805,159000,4.230774402618408
1757610292.4627018,160000,3.9937925338745117
1757610343.3580484,161000,3.992022752761841
1757610391.9948962,162000,4.198847770690918
1757610430.5980175,163000,4.0060553550720215
1757610480.2462738,164000,4.1942830085754395
1757610538.9522216,165000,4.290605545043945
1757610575.7767205,166000,4.367846488952637
1757610623.2499602,167000,4.309604644775391
1757610670.2187655,168000,4.330776691436768
1757610706.8655066,169000,4.4189581871032715
1757610754.0209405,170000,4.38825798034668
1757610803.0631967,171000,4.055452823638916
1757610839.4117458,172000,4.283979415893555
1757610886.482046,173000,4.281118869781494
1757610934.3011672,174000,4.27219295501709
1757610971.419104,175000,4.054610252380371
1757611022.4767246,176000,4.3867363929748535
1757611071.087391,177000,4.2953901290893555
1757611108.8449304,178000,4.506995677947998
1757611155.8834171,179000,4.508169174194336
1757611216.0754185,180000,4.371913909912109
1757611252.8642848,181000,4.605124473571777
1757611299.0636747,182000,4.390257358551025
1757611347.3940334,183000,4.68297815322876
1757611385.1076276,184000,4.490742206573486
1757611432.0150208,185000,4.564920902252197
1757611479.58339,186000,4.565349578857422
1757611516.3377993,187000,4.8165082931518555
1757611563.379164,188000,4.7153706550598145
1757611609.6972098,189000,4.751391887664795
1757611646.6396787,190000,4.730532169342041
1757611693.01852,191000,4.6419830322265625
1757611739.7429895,192000,4.756404399871826
1757611776.514957,193000,4.725521087646484
1757611822.6111193,194000,4.873040676116943
1757611880.1822755,195000,4.89909029006958
1757611917.0582871,196000,4.895779132843018
1757611964.6426742,197000,4.757742881774902
1757612013.2699523,198000,4.8487067222595215
1757612049.939814,199000,4.766007900238037
1757612097.8212132,200000,4.865451335906982
1757612144.7476957,201000,4.794947147369385
1757612181.271568,202000,4.982995986938477
1757612226.9108913,203000,4.838109970092773
1757612273.8641407,204000,4.906160831451416
1757612310.7793944,205000,4.7036566734313965
1757612357.9421022,206000,4.840033531188965
1757612406.6230104,207000,4.845776557922363
1757612443.1739843,208000,4.857907772064209
1757612488.2356288,209000,4.974993705749512
1757612544.6019228,210000,4.970296859741211
1757612581.1960094,211000,4.869511127471924
1757612626.569486,212000,4.722858905792236
1757612672.9537864,213000,4.998048305511475
1757612709.581927,214000,5.028129577636719
1757612754.7700207,215000,4.846278190612793
1757612800.4619317,216000,5.043791770935059
1757612837.0328588,217000,5.0822858810424805
1757612881.1939816,218000,5.133409023284912
1757612925.6121225,219000,5.095370769500732
1757612962.4704285,220000,5.0024895668029785
1757613007.7338536,221000,5.004001617431641
1757613053.8588603,222000,4.983517169952393
1757613090.6313338,223000,5.169129848480225
1757613135.1571739,224000,5.158588409423828
1757613191.0579655,225000,5.1915202140808105
1757613228.2477458,226000,5.212873935699463
1757613273.1440957,227000,5.253988265991211
1757613318.2287755,228000,5.090857982635498
1757613354.7153878,229000,5.218855381011963
1757613400.5964293,230000,5.261597633361816
1757613446.13321,231000,5.164862632751465
1757613482.4532874,232000,5.160123348236084
1757613527.666752,233000,5.197082042694092
1757613571.911016,234000,5.238739490509033
1757613608.6276577,235000,5.25711727142334
1757613652.9999712,236000,5.204028129577637
1757613697.932638,237000,5.28035831451416
1757613734.4239523,238000,5.2508864402771
1757613779.0734713,239000,5.249308109283447
1757613835.668782,240000,5.17697811126709
1757613872.568661,241000,5.270229339599609
1757613916.8004863,242000,5.259051322937012
1757613962.3902428,243000,5.193624496459961
1757613999.3610032,244000,5.187382221221924
1757614044.6798363,245000,5.256279945373535
1757614089.3576403,246000,5.1694817543029785
1757614125.8613746,247000,5.048325061798096
1757614171.2745428,248000,5.236722946166992
1757614215.289538,249000,5.134984493255615
1757614260.317163,250000,5.217609882354736
1757614297.2198548,251000,5.220495223999023
1757614341.5831437,252000,5.2137627601623535
1757614385.8919675,253000,5.239989280700684
1757614427.9240527,254000,5.222524642944336
1757614483.6728764,255000,5.231327533721924
1757614528.166414,256000,5.202110767364502
1757614565.119237,257000,5.123424053192139
1757614610.8667798,258000,5.211182594299316
1757614655.8386962,259000,5.0490875244140625
1757614692.576753,260000,5.070681571960449
1757614737.5414925,261000,5.207277297973633
1757614781.8781478,262000,5.167270183563232
1757614818.9207342,263000,5.152675628662109
1757614865.366897,264000,4.874141693115234
1757614910.569608,265000,5.043551445007324
1757614947.7797773,266000,5.062812328338623
1757614997.2937098,267000,5.027637958526611
1757615042.6134508,268000,5.024388790130615
1757615079.4201539,269000,4.978786468505859
1757615135.5100145,270000,4.950371742248535
1757615179.841546,271000,5.011058807373047
1757615216.714831,272000,4.9288249015808105
1757615261.6602628,273000,4.994738578796387
1757615305.3291216,274000,5.086618423461914
1757615342.135568,275000,5.063014984130859
1757615386.6186688,276000,5.0638108253479
1757615430.0867689,277000,5.106568813323975
1757615467.001971,278000,4.929515361785889
1757615512.202645,279000,5.046594142913818
1757615556.4397995,280000,5.010655403137207
1757615593.2159638,281000,4.980612277984619
1757615638.0076692,282000,5.0209784507751465
1757615682.7077966,283000,4.9664716720581055
1757615719.61444,284000,5.01423978805542
1757615775.3251088,285000,5.05828332901001
1757615819.3613899,286000,5.012337684631348
1757615856.3009608,287000,5.072847843170166
1757615900.3820589,288000,5.000865936279297
1757615944.9336069,289000,5.069015026092529
1757615982.0037394,290000,5.045876979827881
1757616026.696364,291000,4.849175453186035
1757616071.8220887,292000,5.038147449493408
1757616108.6921902,293000,4.898831367492676
1757616154.1326265,294000,4.854430198669434
1757616198.1401253,295000,4.9080376625061035
1757616235.0316331,296000,4.855676174163818
1757616279.412955,297000,4.779462814331055
1757616323.6082296,298000,4.860508441925049
1757616360.5623853,299000,4.870598316192627
1757616415.7157862,300000,4.898808479309082
1757616461.010562,301000,4.892393589019775
1757616498.0009592,302000,4.8733978271484375
1757616542.5723763,303000,4.859385967254639
1757616586.4021747,304000,4.845328330993652
1757616623.2474046,305000,4.816385269165039
1757616667.6283607,306000,4.769103050231934
1757616711.4906907,307000,4.7569580078125
1757616748.3987422,308000,4.730181694030762
1757616792.7658975,309000,4.730109691619873
1757616836.5086086,310000,4.719550132751465
1757616873.618452,311000,4.698063373565674
1757616918.2998037,312000,4.744403839111328
1757616962.0905306,313000,4.721519470214844
1757617004.3131785,314000,4.704352855682373
1757617060.0214808,315000,4.735100746154785
1757617104.2024612,316000,4.681891441345215
1757617140.9043856,317000,4.681726932525635
1757617185.3229444,318000,4.689335823059082
1757617228.766516,319000,4.6816205978393555
1757617265.4840994,320000,4.708298206329346
1757617309.613289,321000,4.691422462463379
1757617353.207762,322000,4.6848464012146
1757617389.663144,323000,4.634316444396973
1757617433.8720682,324000,4.526348114013672
1757617478.2118456,325000,4.4788079261779785
1757617514.9203644,326000,4.440517902374268
1757617558.5267735,327000,4.466320037841797
1757617602.1312542,328000,4.42831563949585
1757617639.0349023,329000,4.410089492797852
1757617694.6919775,330000,4.465079307556152
1757617738.0190976,331000,4.4227471351623535
1757617774.7604594,332000,4.4242262840271
1757617818.7297082,333000,4.447396278381348
1757617862.111793,334000,4.429715156555176
1757617898.935262,335000,4.426690578460693
1757617942.7455626,336000,4.415162563323975
1757617986.364825,337000,4.351792335510254
1757618023.3546765,338000,4.403080463409424
1757618067.1141746,339000,4.385181903839111
1757618110.6459863,340000,4.394668102264404
1757618147.7318323,341000,4.37742280960083
1757618191.3550773,342000,4.4134016036987305
1757618234.6029854,343000,4.40292501449585
1757618271.837721,344000,4.3509907722473145
1757618327.1709526,345000,4.400887966156006
1757618370.6263986,346000,4.416718482971191
1757618407.6229258,347000,4.409972667694092
1757618451.4195178,348000,4.36708927154541
1757618494.7956457,349000,4.433761119842529
1757618531.7745132,350000,4.3979363441467285
1757618575.7981517,351000,4.346109390258789
1757618619.5081542,352000,4.366704940795898
1757618656.3369863,353000,4.4004082679748535
1757618699.9035068,354000,4.42975378036499
1757618743.3522627,355000,4.378169059753418
1757618780.2132676,356000,4.386543273925781
1757618823.9625266,357000,4.380186557769775
1757618867.6127055,358000,4.372122764587402
1757618904.3500142,359000,4.366293430328369
1757618959.0233533,360000,4.364558219909668
1757619001.855024,361000,4.363114356994629
1757619038.8192422,362000,4.357264518737793
1757619082.583293,363000,4.351191997528076
1757619125.9012456,364000,4.324219703674316
1757619163.0899346,365000,4.337186813354492
1757619206.8457322,366000,4.312410831451416
1757619250.5218284,367000,4.343793869018555
1757619287.2590377,368000,4.298419952392578
1757619331.4773834,369000,4.274612903594971
1757619374.722107,370000,4.290351867675781
1757619411.7679255,371000,4.30483341217041
1757619455.6571596,372000,4.2202863693237305
1757619499.397734,373000,4.15746545791626
1757619536.3433547,374000,4.163639545440674
1757619591.3549297,375000,4.182022571563721
1757619634.1318848,376000,4.185619354248047
1757619670.9645205,377000,4.176992416381836
1757619714.260797,378000,4.176295757293701
1757619757.411094,379000,4.160772800445557
1757619794.2934065,380000,4.162886619567871
1757619842.8704321,381000,4.174685955047607
1757619885.517124,382000,4.154394626617432
1757619922.3008883,383000,4.121125221252441
1757619966.204898,384000,4.081453800201416
1757620009.2600005,385000,4.093380928039551
1757620046.371161,386000,4.075342178344727
1757620089.669728,387000,4.075179100036621
1757620133.1967926,388000,4.061176776885986
1757620170.0879457,389000,3.9867982864379883
1757620226.031324,390000,3.9812402725219727
1757620269.0648386,391000,3.9641306400299072
1757620306.4701257,392000,3.978640556335449
1757620350.0430255,393000,4.006762504577637
1757620393.219316,394000,3.950009822845459
1757620429.8938844,395000,3.971606492996216
1757620473.1928077,396000,3.9700534343719482
1757620515.864913,397000,3.954956531524658
1757620552.8480537,398000,3.956169366836548
1757620595.7260923,399000,3.9327991008758545
1757620638.5545743,400000,3.9900195598602295
1757620675.9540653,401000,3.9433653354644775
1757620719.48142,402000,3.9814159870147705
1757620762.5338042,403000,3.946833610534668
1757620804.8961015,404000,3.9536547660827637
1757620860.0379717,405000,3.971252679824829
1757620902.5997343,406000,3.9852216243743896
1757620939.8259282,407000,3.9746809005737305
1757620983.4329333,408000,3.9487242698669434
1757621026.686164,409000,3.9552597999572754
1757621063.374827,410000,3.929220676422119
1757621106.3579109,411000,3.945699691772461
1757621148.9564908,412000,3.944103479385376
1757621186.0329723,413000,3.975666046142578
1757621228.9868643,414000,3.9249117374420166
1757621272.016106,415000,3.9311962127685547
1757621309.1857073,416000,3.9524283409118652
1757621352.4649744,417000,3.948932647705078
1757621395.9435256,418000,3.9398229122161865
1757621433.062065,419000,3.946727752685547
1757621488.070833,420000,3.931007146835327
1757621530.6491005,421000,3.9617881774902344
1757621567.8867843,422000,3.944577693939209
1757621611.442798,423000,3.933361530303955
1757621654.9626036,424000,3.938899278640747
1757621691.4737215,425000,3.9413063526153564
1757621734.4590278,426000,3.965658187866211
1757621776.7388914,427000,3.955091714859009
1757621813.4643538,428000,3.960763931274414
1757621856.6074347,429000,3.9431352615356445
1757621899.388126,430000,3.956345558166504
1757621936.27433,431000,3.9506826400756836
1757621979.3908293,432000,3.94868540763855
1757622022.3649533,433000,3.965965986251831
1757622059.0850382,434000,3.955864667892456
1757622143.9677858,435000,3.956993818283081
1757622216.3512821,436000,3.9623301029205322
1757622253.201658,437000,3.970879077911377
1757622296.0372686,438000,3.9552884101867676
1757622339.1563778,439000,3.957428216934204
1757622375.728755,440000,3.965834856033325
1757622418.4980352,441000,3.9754409790039062
1757622460.8494277,442000,3.933290958404541
1757622497.73087,443000,3.95097279548645
1757622540.5075839,444000,3.9384870529174805
1757622583.2991307,445000,3.952086925506592
1757622620.1701617,446000,3.928154945373535
1757622662.5309095,447000,3.933187246322632
1757622704.9204893,448000,3.9311442375183105
1757622741.5187259,449000,3.9166362285614014
1757622795.4421716,450000,3.9209961891174316
1757622837.6433628,451000,3.944693088531494
1757622874.3228695,452000,3.9218931198120117
1757622916.7847443,453000,3.920071840286255
1757622959.324035,454000,3.963184118270874
1757622995.8689783,455000,3.924325466156006
1757623038.8038359,456000,3.952833652496338
1757623081.1421928,457000,3.9359846115112305
1757623117.8529956,458000,3.916520357131958
1757623160.713538,459000,3.944047689437866
1757623203.197399,460000,3.9423460960388184
1757623240.026367,461000,3.9177803993225098
1757623282.7356186,462000,3.922502040863037
1757623325.7761147,463000,3.9185121059417725
1757623362.7788632,464000,3.9304540157318115
1757623416.9446266,465000,3.9162678718566895
1757623459.6752496,466000,3.9461474418640137
1757623496.3033948,467000,3.9021010398864746
1757623538.9538789,468000,3.9162003993988037
1757623581.8807411,469000,3.9120798110961914
1757623618.7508392,470000,3.945765495300293
1757623661.892058,471000,3.929456949234009
1757623704.721012,472000,3.9140710830688477
1757623741.8730922,473000,3.913475275039673
1757623784.7257955,474000,3.9076197147369385
1757623827.510802,475000,3.889761209487915
1757623864.095135,476000,3.8876514434814453
1757623906.7531428,477000,3.8775715827941895
1757623949.4559724,478000,3.8808815479278564
1757623986.0302756,479000,3.8841137886047363
1757624040.3470502,480000,3.8448143005371094
1757624083.3765903,481000,3.8472611904144287
1757624120.4359214,482000,3.8425369262695312
1757624163.4080505,483000,3.845247983932495
1757624206.4243054,484000,3.846592903137207
1757624243.2246034,485000,3.851088047027588
1757624285.9746907,486000,3.8359262943267822
1757624328.8999357,487000,3.834348678588867
1757624365.6902719,488000,3.849485158920288
1757624408.631031,489000,3.840643882751465
1757624451.2968776,490000,3.8246726989746094
1757624488.334008,491000,3.8686161041259766
1757624531.1641884,492000,3.8252904415130615
1757624574.2488942,493000,3.844144821166992
1757624611.0811448,494000,3.8451924324035645
1757624665.7109494,495000,3.8415207862854004
1757624708.2578063,496000,3.7850162982940674
1757624745.372099,497000,3.797029733657837
1757624788.0470603,498000,3.7999656200408936
1757624830.518773,499000,3.80087947845459
1757624873.182219,500000,3.822624683380127
1757624910.4545946,501000,3.795818328857422
1757624953.0135174,502000,3.79453706741333
1757624995.4451666,503000,3.799758195877075
1757625032.4418678,504000,3.772217035293579
1757625075.3184013,505000,3.7648770809173584
1757625118.10395,506000,3.798055410385132
1757625155.1674263,507000,3.8023335933685303
1757625197.7289987,508000,3.811631917953491
1757625251.5291486,509000,3.8118736743927
1757625288.3494143,510000,3.7999484539031982
1757625330.7693007,511000,3.8071632385253906
1757625373.4552062,512000,3.7788937091827393
1757625410.4007466,513000,3.7924094200134277
1757625452.3629346,514000,3.781658172607422
1757625493.882058,515000,3.782755136489868
1757625530.3291643,516000,3.7646255493164062
1757625572.459397,517000,3.762454032897949
1757625614.0862274,518000,3.7902472019195557
1757625650.5665722,519000,3.7717185020446777
1757625692.3348851,520000,3.7561545372009277
1757625734.30352,521000,3.762803077697754
1757625770.8550863,522000,3.7721517086029053
1757625812.8704696,523000,3.7449429035186768
1757625866.438446,524000,3.7601680755615234
1757625902.592236,525000,3.7902610301971436
1757625944.2829757,526000,3.76428484916687
1757625986.2743707,527000,3.7889866828918457
1757626022.7626922,528000,3.768409252166748
1757626064.9694092,529000,3.7694568634033203
1757626106.7079892,530000,3.7575433254241943
1757626143.586524,531000,3.747421979904175
1757626185.8573596,532000,3.7762959003448486
1757626227.761089,533000,3.7751779556274414
1757626264.1856074,534000,3.746662139892578
1757626306.0879157,535000,3.7745254039764404
1757626348.374321,536000,3.7859368324279785
1757626385.358522,537000,3.773845672607422
1757626427.9238346,538000,3.779646396636963
1757626481.4607809,539000,3.7331771850585938
1757626517.534869,540000,3.7505908012390137
1757626559.2348497,541000,3.7341551780700684
1757626601.5832064,542000,3.730914354324341
1757626638.0596929,543000,3.734720230102539
1757626680.1828892,544000,3.716827869415283
1757626722.240437,545000,3.7065677642822266
1757626758.9960911,546000,3.708892583847046
1757626800.9713094,547000,3.710317611694336
1757626842.928792,548000,3.742050886154175
1757626879.0790858,549000,3.744981288909912
1757626920.8264,550000,3.740363359451294
1757626963.064951,551000,3.7314374446868896
1757626999.8260543,552000,3.7258353233337402
1757627042.571343,553000,3.7175023555755615
1757627095.6628976,554000,3.7452666759490967
1757627131.7976527,555000,3.726933002471924
1757627173.2916875,556000,3.737902879714966
1757627215.4936333,557000,3.7408273220062256
1757627252.264113,558000,3.7250423431396484
1757627294.4950662,559000,3.726067304611206
1757627336.393577,560000,3.7167105674743652
1757627373.1009228,561000,3.74458384513855
1757627415.1655161,562000,3.706821918487549
1757627457.5615869,563000,3.7046329975128174
1757627494.066261,564000,3.714073419570923
1757627535.6983764,565000,3.726196527481079
1757627578.31554,566000,3.7402451038360596
1757627615.2067404,567000,3.742093324661255
1757627657.3658621,568000,3.7246150970458984
1757627711.0294547,569000,3.710620403289795
1757627747.550084,570000,3.697951555252075
1757627789.7283459,571000,3.7012598514556885
1757627831.3731854,572000,3.734818935394287
1757627868.039807,573000,3.724243402481079
1757627910.3859103,574000,3.7058072090148926
1757627952.2133844,575000,3.716728925704956
1757627989.0392497,576000,3.7438318729400635
1757628030.9486442,577000,3.711543083190918
1757628073.2751567,578000,3.6829919815063477
1757628109.4701874,579000,3.6882376670837402
1757628151.833102,580000,3.68990421295166
1757628193.1668093,581000,3.712400436401367
1757628229.6386235,582000,3.67696213722229
1757628271.808898,583000,3.6829941272735596
1757628325.0550582,584000,3.6729674339294434
1757628361.1938465,585000,3.6797497272491455
1757628402.990145,586000,3.6914329528808594
1757628445.5052052,587000,3.679677724838257
1757628482.419004,588000,3.6860275268554688
1757628524.5349731,589000,3.7135021686553955
1757628566.7927833,590000,3.669285535812378
1757628603.3081536,591000,3.6713826656341553
1757628645.427226,592000,3.6815662384033203
1757628687.050257,593000,3.6868958473205566
1757628723.7546628,594000,3.6950414180755615
1757628765.9406164,595000,3.6658363342285156
1757628807.445317,596000,3.6507911682128906
1757628843.890397,597000,3.6644749641418457
1757628885.4117987,598000,3.678215503692627


==> data/SSLCoarseAgecutoff_imagenet_oodset_purity.csv <==
Wall time,Step,Value
1757603719.5592697,1000,0.9953516721725464
1757603767.660672,2000,0.9578120708465576
1757603811.8049903,3000,0.944126546382904
1757603848.9897637,4000,0.970852792263031
1757603918.4372876,5000,0.9966464042663574
1757603996.4042683,6000,0.9999619126319885
1757604029.375162,7000,0.9999856948852539
1757604063.6808226,8000,1.0
1757604098.0519173,9000,1.0
1757604131.4928684,10000,1.0
1757604165.5304546,11000,1.0
1757604199.8903956,12000,1.0
1757604232.8328617,13000,1.0
1757604266.9820507,14000,1.0
1757604312.4998674,15000,1.0
1757604345.285862,16000,1.0
1757604379.4036036,17000,1.0
1757604413.3200808,18000,1.0
1757604446.531181,19000,1.0
1757604480.6305304,20000,0.9999843835830688
1757604515.2518752,21000,1.0
1757604548.2363794,22000,1.0
1757604582.3263447,23000,1.0
1757604616.5907567,24000,0.9999868273735046
1757604649.4968145,25000,1.0
1757604683.6722844,26000,1.0
1757604717.7460582,27000,0.9999841451644897
1757604751.3100698,28000,1.0
1757604785.4118817,29000,0.9999856948852539
1757604830.546695,30000,1.0
1757604863.3904994,31000,1.0
1757604897.2948558,32000,1.0
1757604931.2769501,33000,0.9999873042106628
1757604964.4271426,34000,1.0
1757604998.5890899,35000,0.9999675154685974
1757605032.394827,36000,0.9999423027038574
1757605066.2521968,37000,0.9999696016311646
1757605100.4987855,38000,0.9999868273735046
1757605135.1356337,39000,0.999958336353302
1757605168.0913744,40000,0.9999473690986633
1757605202.7148337,41000,1.0
1757605237.3330472,42000,0.9999179244041443
1757605270.138585,43000,1.0
1757605304.7218463,44000,0.9999863505363464
1757605350.842567,45000,0.9999678134918213
1757605383.7660725,46000,0.999984860420227
1757605418.2430732,47000,1.0
1757605452.4193506,48000,0.9999256134033203
1757605485.5924828,49000,0.9999567270278931
1757605520.2565238,50000,0.9999706149101257
1757605557.1259239,51000,0.9999027848243713
1757605590.4079823,52000,0.999968409538269
1757605626.2681925,53000,0.9999245405197144
1757605667.185329,54000,0.999981164932251
1757605700.4146295,55000,0.9998683929443359
1757605740.0453968,56000,0.999789834022522
1757605783.6447892,57000,0.9998860359191895
1757605817.1037555,58000,0.9997362494468689
1757605862.0782583,59000,0.9997228980064392
1757605916.9671621,60000,0.9993815422058105
1757605950.6616066,61000,0.9987115859985352
1757605989.0495398,62000,0.9983134269714355
1757606028.036092,63000,0.9974865317344666
1757606061.8344915,64000,0.9962456822395325
1757606101.8638628,65000,0.9954551458358765
1757606140.2814546,66000,0.9975553154945374
1757606174.0473304,67000,0.9942927360534668
1757606210.3249078,68000,0.9947461485862732
1757606246.8409152,69000,0.9944878816604614
1757606280.0941665,70000,0.9936063289642334
1757606317.1787434,71000,0.9929159879684448
1757606354.7772713,72000,0.9964050650596619
1757606388.352738,73000,0.9970601797103882
1757606426.079934,74000,0.9974104166030884
1757606476.019956,75000,0.9960519671440125
1757606509.8414009,76000,0.9927636981010437
1757606546.68986,77000,0.9928188323974609
1757606586.0701911,78000,0.9938541054725647
1757606620.310986,79000,0.9941304326057434
1757606660.5696745,80000,0.9986853003501892
1757606705.6899917,81000,0.9995188117027283
1757606740.439958,82000,0.999248206615448
1757606784.6519964,83000,0.9995017051696777
1757606823.0461025,84000,0.9993327856063843
1757606857.4205508,85000,0.999483048915863
1757606899.7242045,86000,0.9993968605995178
1757606947.0404851,87000,0.9994005560874939
1757606981.1640694,88000,0.9995388984680176
1757607017.9212863,89000,0.9995218515396118
1757607065.3199797,90000,0.9992467761039734
1757607100.0044212,91000,0.9989184737205505
1757607137.2097416,92000,0.9998356103897095
1757607174.38299,93000,0.9999521374702454
1757607208.8887196,94000,0.9999265670776367
1757607246.632149,95000,0.999659538269043
1757607288.8176064,96000,0.9990028738975525
1757607323.6159208,97000,0.9987341165542603
1757607366.1818073,98000,0.9979614615440369
1757607413.233931,99000,0.9966053366661072
1757607449.685735,100000,0.9948377013206482
1757607496.6999102,101000,0.9960471391677856
1757607548.1477,102000,0.9962161183357239
1757607584.109056,103000,0.9968227744102478
1757607632.2054374,104000,0.9971347451210022
1757607697.4200869,105000,0.996391773223877
1757607733.4651966,106000,0.9962886571884155
1757607784.8578463,107000,0.995756983757019
1757607836.9552002,108000,0.9959446787834167
1757607873.4945803,109000,0.9945394396781921
1757607926.5871122,110000,0.99513179063797
1757607977.301452,111000,0.9922798275947571
1757608013.8060606,112000,0.9928615689277649
1757608070.2602124,113000,0.9933701753616333
1757608124.7367773,114000,0.9921017289161682
1757608162.1253958,115000,0.9898877739906311
1757608213.4903383,116000,0.9908919334411621
1757608267.1723607,117000,0.993202805519104
1757608303.7746837,118000,0.9903925657272339
1757608354.6430585,119000,0.9802164435386658
1757608415.2212105,120000,0.9753201007843018
1757608451.7607646,121000,0.979451060295105
1757608508.973475,122000,0.9692387580871582
1757608561.0503445,123000,0.9718018174171448
1757608597.7700078,124000,0.9707361459732056
1757608652.6814463,125000,0.9642763137817383
1757608704.8810253,126000,0.9724252820014954
1757608741.3482132,127000,0.9625480771064758
1757608793.101579,128000,0.9625998735427856
1757608845.2571957,129000,0.9592841267585754
1757608882.3214252,130000,0.9678635597229004
1757608939.9703925,131000,0.9684902429580688
1757608991.9473095,132000,0.9657638669013977
1757609028.7788892,133000,0.9692226648330688
1757609081.1413653,134000,0.9603999853134155
1757609141.9781234,135000,0.9552778601646423
1757609178.9368448,136000,0.9587909579277039
1757609229.4069996,137000,0.9678693413734436
1757609294.1852312,138000,0.9758554100990295
1757609331.224105,139000,0.9633246660232544
1757609383.9564185,140000,0.964576244354248
1757609433.0579305,141000,0.9479504823684692
1757609469.651042,142000,0.9485920071601868
1757609519.1612644,143000,0.9466180205345154
1757609568.9501462,144000,0.9469293355941772
1757609606.2097623,145000,0.940321683883667
1757609654.583423,146000,0.940976083278656
1757609704.8042674,147000,0.9370614886283875
1757609741.9670925,148000,0.9382219314575195
1757609789.255713,149000,0.9362585544586182
1757609852.2113655,150000,0.9310785531997681
1757609888.852484,151000,0.9308639764785767
1757609937.3187335,152000,0.9285692572593689
1757609984.553803,153000,0.9195228815078735
1757610021.8065684,154000,0.9227302670478821
1757610069.5727234,155000,0.9222791790962219
1757610120.0121639,156000,0.9178470969200134
1757610157.4862874,157000,0.9163488149642944
1757610206.140157,158000,0.9142369031906128
1757610253.8842885,159000,0.9050371646881104
1757610292.4608245,160000,0.9071150422096252
1757610343.3539376,161000,0.906385600566864
1757610391.9933763,162000,0.9001892805099487
1757610430.5933962,163000,0.9045573472976685
1757610480.2419608,164000,0.8983685970306396
1757610538.9500327,165000,0.8972572088241577
1757610575.7743156,166000,0.8961617350578308
1757610623.2479932,167000,0.8957338333129883
1757610670.2173157,168000,0.8967053890228271
1757610706.8635423,169000,0.8957931995391846
1757610754.0170786,170000,0.8922658562660217
1757610803.0613008,171000,0.8948323130607605
1757610839.4094045,172000,0.8866087198257446
1757610886.480204,173000,0.8838648796081543
1757610934.2974665,174000,0.88077712059021
1757610971.4170666,175000,0.8927435278892517
1757611022.4748063,176000,0.8819224238395691
1757611071.0807552,177000,0.8838849663734436
1757611108.8343573,178000,0.8758389949798584
1757611155.882228,179000,0.8749426007270813
1757611216.0738773,180000,0.877533495426178
1757611252.8630018,181000,0.8694350123405457
1757611299.0620837,182000,0.859808087348938
1757611347.392366,183000,0.8614961504936218
1757611385.1055171,184000,0.8654354810714722
1757611432.011309,185000,0.8609151840209961
1757611479.5810032,186000,0.8698898553848267
1757611516.334598,187000,0.846689760684967
1757611563.3738601,188000,0.8521931171417236
1757611609.690042,189000,0.8450511693954468
1757611646.6377163,190000,0.8426557183265686
1757611693.0164578,191000,0.8427918553352356
1757611739.741405,192000,0.8347792625427246
1757611776.5117567,193000,0.8303245902061462
1757611822.6078036,194000,0.8112213015556335
1757611880.1742346,195000,0.8234183192253113
1757611917.0549695,196000,0.8079205751419067
1757611964.6409285,197000,0.8230416178703308
1757612013.2651138,198000,0.8235027194023132
1757612049.9375775,199000,0.8224619626998901
1757612097.8201454,200000,0.8186066150665283
1757612144.7456703,201000,0.8141320943832397
1757612181.268728,202000,0.8071253895759583
1757612226.9041865,203000,0.820264995098114
1757612273.862081,204000,0.8143163323402405
1757612310.777183,205000,0.8282956480979919
1757612357.9387083,206000,0.8237830996513367
1757612406.6211298,207000,0.8269948363304138
1757612443.1678956,208000,0.8153358101844788
1757612488.234182,209000,0.817190945148468
1757612544.5978286,210000,0.8122525215148926
1757612581.1923213,211000,0.8191112279891968
1757612626.5678198,212000,0.8278378844261169
1757612672.9496827,213000,0.8064391016960144
1757612709.5800173,214000,0.8025976419448853
1757612754.7681282,215000,0.814811110496521
1757612800.4594648,216000,0.7935122847557068
1757612837.0311427,217000,0.7939680814743042
1757612881.1878755,218000,0.7807790040969849
1757612925.610041,219000,0.7840449810028076
1757612962.4680064,220000,0.7916314005851746
1757613007.731967,221000,0.7729655504226685
1757613053.8573868,222000,0.7865034341812134
1757613090.629746,223000,0.7649766802787781
1757613135.1508594,224000,0.7651598453521729
1757613191.0549664,225000,0.7645535469055176
1757613228.246526,226000,0.7562448978424072
1757613273.1416044,227000,0.7558398246765137
1757613318.2269173,228000,0.7561869621276855
1757613354.7134106,229000,0.7486146688461304
1757613400.5908213,230000,0.7383952140808105
1757613446.1313684,231000,0.7521662712097168
1757613482.4511738,232000,0.7555466890335083
1757613527.664486,233000,0.7522068023681641
1757613571.9061325,234000,0.7448597550392151
1757613608.6256676,235000,0.7292909622192383
1757613652.9971125,236000,0.7531854510307312
1757613697.9230604,237000,0.7304842472076416
1757613734.4226177,238000,0.7316161394119263
1757613779.0648801,239000,0.7365342378616333
1757613835.6655107,240000,0.7403467297554016
1757613872.5667431,241000,0.7317947149276733
1757613916.796212,242000,0.7277496457099915
1757613962.388114,243000,0.736331582069397
1757613999.3586295,244000,0.7414137125015259
1757614044.6729994,245000,0.7231497168540955
1757614089.3561623,246000,0.7308506965637207
1757614125.857216,247000,0.7441388964653015
1757614171.2725742,248000,0.7278682589530945
1757614215.2876554,249000,0.7276696562767029
1757614260.3128262,250000,0.7188085317611694
1757614297.2138891,251000,0.7228142023086548
1757614341.5718784,252000,0.7187325954437256
1757614385.8880985,253000,0.7189276218414307
1757614427.9174078,254000,0.7218447923660278
1757614483.6698356,255000,0.7190670967102051
1757614528.1644247,256000,0.7106423377990723
1757614565.1174939,257000,0.7221741676330566
1757614610.865059,258000,0.7157646417617798
1757614655.8372786,259000,0.7257150411605835
1757614692.5749013,260000,0.7227827310562134
1757614737.5360034,261000,0.704756498336792
1757614781.8735082,262000,0.7079360485076904
1757614818.9183779,263000,0.7190878391265869
1757614865.3535297,264000,0.7426939606666565
1757614910.5677838,265000,0.7384483218193054
1757614947.7759826,266000,0.7159352898597717
1757614997.2918596,267000,0.7244793772697449
1757615042.6119232,268000,0.7199874520301819
1757615079.415516,269000,0.72617506980896
1757615135.507176,270000,0.723039448261261
1757615179.838012,271000,0.7240344882011414
1757615216.709784,272000,0.7224849462509155
1757615261.6558754,273000,0.7161482572555542
1757615305.3263285,274000,0.7048052549362183
1757615342.1248252,275000,0.7115675806999207
1757615386.6164951,276000,0.704961359500885
1757615430.0821443,277000,0.6963799595832825
1757615467.0003712,278000,0.7147014737129211
1757615512.198032,279000,0.7003813982009888
1757615556.4327388,280000,0.7133569717407227
1757615593.2144701,281000,0.7077898383140564
1757615638.0064013,282000,0.7040141224861145
1757615682.705562,283000,0.7027691602706909
1757615719.612954,284000,0.6969256401062012
1757615775.3194518,285000,0.697342038154602
1757615819.3556345,286000,0.6991608738899231
1757615856.2971973,287000,0.6834318041801453
1757615900.3777292,288000,0.6914856433868408
1757615944.932079,289000,0.690443217754364
1757615982.0020614,290000,0.6952380537986755
1757616026.6904273,291000,0.7080029845237732
1757616071.8205283,292000,0.6897997260093689
1757616108.6862128,293000,0.6910087466239929
1757616154.1304433,294000,0.6982588171958923
1757616198.1261854,295000,0.688298761844635
1757616235.0297265,296000,0.6987549066543579
1757616279.4110272,297000,0.7052201628684998
1757616323.6033866,298000,0.6924484968185425
1757616360.556735,299000,0.6836762428283691
1757616415.713137,300000,0.6829685568809509
1757616461.001923,301000,0.6860002279281616
1757616497.995861,302000,0.686051070690155
1757616542.566025,303000,0.6848336458206177
1757616586.3968568,304000,0.6883454322814941
1757616623.2457623,305000,0.6923865079879761
1757616667.6266196,306000,0.6941116452217102
1757616711.4887247,307000,0.6939318180084229
1757616748.3947861,308000,0.6969396471977234
1757616792.730231,309000,0.6967841386795044
1757616836.5067704,310000,0.6985711455345154
1757616873.616638,311000,0.6996302604675293
1757616918.2948904,312000,0.6934193968772888
1757616962.089269,313000,0.6936615109443665
1757617004.3072667,314000,0.6992221474647522
1757617060.0182743,315000,0.6938978433609009
1757617104.200402,316000,0.7028874158859253
1757617140.8998063,317000,0.694923460483551
1757617185.321042,318000,0.6974503397941589
1757617228.7650135,319000,0.6972447037696838
1757617265.4823258,320000,0.6938909292221069
1757617309.6109493,321000,0.6936616897583008
1757617353.2028856,322000,0.6969563364982605
1757617389.659536,323000,0.6997184157371521
1757617433.868257,324000,0.7139347791671753
1757617478.208858,325000,0.7162253856658936
1757617514.9185386,326000,0.7228366136550903
1757617558.524917,327000,0.7176814079284668
1757617602.1294444,328000,0.7270888686180115
1757617639.033484,329000,0.7298974990844727
1757617694.687541,330000,0.7213263511657715
1757617738.016951,331000,0.7240025401115417
1757617774.754966,332000,0.7253221273422241
1757617818.7281086,333000,0.7174683213233948
1757617862.1083639,334000,0.7198586463928223
1757617898.932207,335000,0.7194443941116333
1757617942.7438195,336000,0.7167379260063171
1757617986.3631625,337000,0.723410964012146
1757618023.3524058,338000,0.7144926190376282
1757618067.1062267,339000,0.7189692854881287
1757618110.643835,340000,0.7159069180488586
1757618147.7297752,341000,0.7205033898353577
1757618191.3532588,342000,0.7111000418663025
1757618234.6011994,343000,0.7131779789924622
1757618271.8358922,344000,0.7201814651489258
1757618327.1680949,345000,0.7077865600585938
1757618370.6243563,346000,0.7095512747764587
1757618407.6206143,347000,0.705345094203949
1757618451.4139576,348000,0.711478590965271
1757618494.793521,349000,0.7030210494995117
1757618531.7727711,350000,0.7062194347381592
1757618575.7938418,351000,0.7155246734619141
1757618619.5051265,352000,0.7114644050598145
1757618656.3353922,353000,0.7034401893615723
1757618699.9004304,354000,0.703399121761322
1757618743.3468802,355000,0.7053452730178833
1757618780.2097461,356000,0.7116774320602417
1757618823.937064,357000,0.7057662606239319
1757618867.6102614,358000,0.7051555514335632
1757618904.348175,359000,0.708257257938385
1757618959.0196984,360000,0.7141480445861816
1757619001.849717,361000,0.7119715809822083
1757619038.8178115,362000,0.715380072593689
1757619082.5758054,363000,0.7132357358932495
1757619125.8983493,364000,0.7186400890350342
1757619163.0883734,365000,0.7153679728507996
1757619206.8392322,366000,0.7146452069282532
1757619250.52017,367000,0.7170225977897644
1757619287.2559795,368000,0.7210373282432556
1757619331.4748242,369000,0.7199551463127136
1757619374.719591,370000,0.718467116355896
1757619411.7661555,371000,0.7178522944450378
1757619455.6548307,372000,0.7299157977104187
1757619499.3951354,373000,0.7383541464805603
1757619536.3404033,374000,0.7385872602462769
1757619591.3536303,375000,0.7304692268371582
1757619634.1261654,376000,0.7337979078292847
1757619670.9605203,377000,0.7352669835090637
1757619714.257371,378000,0.736513614654541
1757619757.4097743,379000,0.7356890439987183
1757619794.2917366,380000,0.7399495244026184
1757619842.8654647,381000,0.7323027849197388
1757619885.512322,382000,0.7367202043533325
1757619922.2995827,383000,0.7370727062225342
1757619966.2033448,384000,0.7416582703590393
1757620009.2549465,385000,0.7449900507926941
1757620046.3631303,386000,0.7478613257408142
1757620089.6684446,387000,0.7427579164505005
1757620133.1939554,388000,0.7503396272659302
1757620170.0859122,389000,0.7679901123046875
1757620226.029741,390000,0.7719858884811401
1757620269.0623064,391000,0.7721704840660095
1757620306.4688792,392000,0.7694920897483826
1757620350.0352638,393000,0.76851487159729
1757620393.2162502,394000,0.7722646594047546
1757620429.890275,395000,0.7716061472892761
1757620473.1906724,396000,0.7744150161743164
1757620515.862534,397000,0.7749457359313965
1757620552.8463063,398000,0.7716871500015259
1757620595.7245302,399000,0.7808046340942383
1757620638.5530028,400000,0.7684570550918579
1757620675.950414,401000,0.7734341025352478
1757620719.4768384,402000,0.7713078260421753
1757620762.5326078,403000,0.7736961841583252
1757620804.8939538,404000,0.7740359306335449
1757620860.0347543,405000,0.7706517577171326
1757620902.5952365,406000,0.7676219940185547
1757620939.8237514,407000,0.7666344046592712
1757620983.4276965,408000,0.7742062211036682
1757621026.6846693,409000,0.772398054599762
1757621063.3732457,410000,0.7842320203781128
1757621106.356434,411000,0.7830773591995239
1757621148.954993,412000,0.7802389860153198
1757621186.0282097,413000,0.7751854062080383
1757621228.9844284,414000,0.7831411361694336
1757621272.012618,415000,0.7793775796890259
1757621309.1839693,416000,0.7760969996452332
1757621352.4618576,417000,0.7761613726615906
1757621395.9345725,418000,0.782702624797821
1757621433.0590892,419000,0.7801201939582825
1757621488.0689976,420000,0.7816899418830872
1757621530.6476266,421000,0.7714090347290039
1757621567.8849835,422000,0.7775363922119141
1757621611.4409785,423000,0.7846682667732239
1757621654.9606009,424000,0.7759276032447815
1757621691.471916,425000,0.780960738658905
1757621734.4569407,426000,0.7738687992095947
1757621776.7360404,427000,0.7728760838508606
1757621813.4625676,428000,0.7719759941101074
1757621856.6021645,429000,0.777904748916626
1757621899.3852017,430000,0.7754814624786377
1757621936.271683,431000,0.7739471197128296
1757621979.3843899,432000,0.7748063206672668
1757622022.3620398,433000,0.7756466269493103
1757622059.076863,434000,0.7737069129943848
1757622143.9660788,435000,0.7720538973808289
1757622216.346377,436000,0.7711449861526489
1757622253.1999254,437000,0.7722729444503784
1757622296.0306692,438000,0.773053765296936
1757622339.1514163,439000,0.7720275521278381
1757622375.7227983,440000,0.7712312936782837
1757622418.4964223,441000,0.7681663632392883
1757622460.8478892,442000,0.7760916352272034
1757622497.7293444,443000,0.7730959057807922
1757622540.5056672,444000,0.7718185186386108
1757622583.2961605,445000,0.7692973613739014
1757622620.1657076,446000,0.7745505571365356
1757622662.5289042,447000,0.7746648192405701
1757622704.8990877,448000,0.767838716506958
1757622741.5150201,449000,0.7745100855827332
1757622795.4406674,450000,0.7705532312393188
1757622837.6409225,451000,0.7683922648429871
1757622874.318394,452000,0.7688225507736206
1757622916.7822287,453000,0.7689445614814758
1757622959.3225899,454000,0.765830397605896
1757622995.8614852,455000,0.766798734664917
1757623038.7993715,456000,0.7614665031433105
1757623081.1386776,457000,0.767056941986084
1757623117.8501976,458000,0.7705654501914978
1757623160.7081575,459000,0.7656808495521545
1757623203.1954162,460000,0.765192985534668
1757623240.0193224,461000,0.7679969668388367
1757623282.73373,462000,0.7705173492431641
1757623325.7741654,463000,0.7656759023666382
1757623362.7769089,464000,0.7661033868789673
1757623416.9428244,465000,0.7707173824310303
1757623459.6709042,466000,0.7596176862716675
1757623496.2961912,467000,0.7702314853668213
1757623538.9481654,468000,0.7707875967025757
1757623581.8791249,469000,0.7691373229026794
1757623618.7486446,470000,0.7639482021331787
1757623661.890401,471000,0.7631118893623352
1757623704.717998,472000,0.7642582058906555
1757623741.8692153,473000,0.7682688236236572
1757623784.7209089,474000,0.7594667673110962
1757623827.507941,475000,0.7636016011238098
1757623864.0929904,476000,0.7631510496139526
1757623906.7463126,477000,0.7647422552108765
1757623949.4540951,478000,0.7627246975898743
1757623986.027352,479000,0.7636550068855286
1757624040.3441696,480000,0.7697458863258362
1757624083.3740668,481000,0.7677561044692993
1757624120.4319758,482000,0.7657479643821716
1757624163.4061794,483000,0.7670725584030151
1757624206.4211986,484000,0.7643158435821533
1757624243.2228737,485000,0.7661218643188477
1757624285.973417,486000,0.7686259150505066
1757624328.8977256,487000,0.7703505754470825
1757624365.688764,488000,0.7617092728614807
1757624408.628662,489000,0.7666769623756409
1757624451.2950997,490000,0.7672325968742371
1757624488.332409,491000,0.760521650314331
1757624531.1626923,492000,0.7688096165657043
1757624574.2449095,493000,0.7650481462478638
1757624611.0800326,494000,0.7651054263114929
1757624665.7096553,495000,0.7654037475585938
1757624708.2560616,496000,0.7780503630638123
1757624745.3674889,497000,0.7727940678596497
1757624788.0435343,498000,0.7718468308448792
1757624830.5136526,499000,0.7709642648696899
1757624873.1804662,500000,0.7711394429206848
1757624910.4533887,501000,0.7726414203643799
1757624953.0104983,502000,0.7720569372177124
1757624995.4435751,503000,0.7719208002090454
1757625032.4402888,504000,0.7762462496757507
1757625075.3099587,505000,0.7785608172416687
1757625118.1001716,506000,0.774073600769043
1757625155.165702,507000,0.7717969417572021
1757625197.7269995,508000,0.7717000246047974
1757625251.5258143,509000,0.7710300087928772
1757625288.3440242,510000,0.7740970253944397
1757625330.7674031,511000,0.7736561894416809
1757625373.4523559,512000,0.7757876515388489
1757625410.3986156,513000,0.7723633050918579
1757625452.3612509,514000,0.7779982686042786
1757625493.879904,515000,0.7756650447845459
1757625530.3254356,516000,0.7768283486366272
1757625572.4571757,517000,0.7768193483352661
1757625614.0810442,518000,0.7752578258514404
1757625650.5625272,519000,0.7765750288963318
1757625692.3331206,520000,0.7806589603424072
1757625734.2952216,521000,0.7787667512893677
1757625770.848854,522000,0.775506854057312
1757625812.8639493,523000,0.7833014726638794
1757625866.434315,524000,0.7731407880783081
1757625902.5904098,525000,0.7721059322357178
1757625944.2806804,526000,0.7795518040657043
1757625986.2688985,527000,0.7730329632759094
1757626022.7607381,528000,0.7760592699050903
1757626064.9672678,529000,0.7758064866065979
1757626106.7050717,530000,0.7764402031898499
1757626143.5827482,531000,0.781814694404602
1757626185.8550003,532000,0.7736801505088806
1757626227.759947,533000,0.7743671536445618
1757626264.1841857,534000,0.7781744003295898
1757626306.084074,535000,0.7761729955673218
1757626348.3727417,536000,0.7719675898551941
1757626385.3566523,537000,0.7752999663352966
1757626427.9200802,538000,0.7742815613746643
1757626481.4578946,539000,0.7828420400619507
1757626517.5333245,540000,0.780407726764679
1757626559.2322905,541000,0.7792559266090393
1757626601.5805123,542000,0.7823188900947571
1757626638.0573895,543000,0.7799310684204102
1757626680.180936,544000,0.7809316515922546
1757626722.2387905,545000,0.7840384840965271
1757626758.993232,546000,0.7833431363105774
1757626800.9694118,547000,0.7832391858100891
1757626842.9228318,548000,0.7782716155052185
1757626879.0756907,549000,0.7752615809440613
1757626920.8232336,550000,0.7783037424087524
1757626963.0636644,551000,0.7800953388214111
1757626999.824058,552000,0.7831833958625793
1757627042.5695457,553000,0.7814300060272217
1757627095.658839,554000,0.7790027856826782
1757627131.7960064,555000,0.7801657319068909
1757627173.2894652,556000,0.7799338698387146
1757627215.4901545,557000,0.7792673707008362
1757627252.262453,558000,0.7830889225006104
1757627294.4932153,559000,0.7779887914657593
1757627336.3917017,560000,0.7836165428161621
1757627373.0989985,561000,0.7776188254356384
1757627415.1634083,562000,0.7834416031837463
1757627457.5596662,563000,0.7854770421981812
1757627494.063951,564000,0.7842075228691101
1757627535.69591,565000,0.7789092659950256
1757627578.313392,566000,0.7814352512359619
1757627615.202207,567000,0.7796233296394348
1757627657.3627145,568000,0.7778007388114929
1757627711.0277314,569000,0.7814494967460632
1757627747.5462122,570000,0.7862986326217651
1757627789.726545,571000,0.7855876088142395
1757627831.371602,572000,0.7797816395759583
1757627868.0354016,573000,0.7788737416267395
1757627910.3842916,574000,0.7837897539138794
1757627952.206722,575000,0.7828687429428101
1757627989.0373979,576000,0.7785153388977051
1757628030.9459627,577000,0.7824093103408813
1757628073.2731278,578000,0.7881715297698975
1757628109.4655209,579000,0.7883439660072327
1757628151.8315892,580000,0.7840027213096619
1757628193.1647308,581000,0.7842469215393066
1757628229.6359007,582000,0.7885139584541321
1757628271.807115,583000,0.787864625453949
1757628325.0469415,584000,0.7872837781906128
1757628361.191831,585000,0.7861762046813965
1757628402.9884257,586000,0.7871979475021362
1757628445.4995258,587000,0.7860868573188782
1757628482.4169512,588000,0.7906308174133301
1757628524.5331528,589000,0.7831805348396301
1757628566.7909002,590000,0.7879663109779358
1757628603.3013096,591000,0.7884432077407837
1757628645.4261105,592000,0.78305584192276
1757628687.0470421,593000,0.7883265018463135
1757628723.753133,594000,0.7845885753631592
1757628765.9385982,595000,0.7889071106910706
1757628807.441192,596000,0.7931405305862427
1757628843.886359,597000,0.7888810634613037
1757628885.4100199,598000,0.7879968881607056


==> data/SSLCoarseAgecutoff_inat21_oodset_avgdepth.csv <==
Wall time,Step,Value
1757078561.0121658,1000,0.0
1757078583.325669,2000,0.0007804149063304067
1757078606.2167432,3000,0.0664355605840683
1757078630.0531538,4000,0.17229503393173218
1757078657.6639957,5000,0.23153796792030334
1757078682.9946344,6000,0.2703445553779602
1757078708.4574463,7000,0.3059333264827728
1757078733.2463355,8000,0.3296181857585907
1757078770.0440161,9000,0.3467383086681366
1757078794.644702,10000,0.36770668625831604
1757078819.4711006,11000,0.3889324367046356
1757078843.9432752,12000,0.39680397510528564
1757078870.4321907,13000,0.396153062582016
1757078895.4322045,14000,0.3877703845500946
1757078920.4706984,15000,0.37009763717651367
1757078945.8967621,16000,0.3628312647342682
1757078981.3639388,17000,0.3408840298652649
1757079009.661344,18000,0.32513678073883057
1757079035.2082236,19000,0.3030926287174225
1757079061.4037066,20000,0.27859336137771606
1757079086.440302,21000,0.2696654796600342
1757079114.74409,22000,0.2552086412906647
1757079139.515168,23000,0.2523457705974579
1757079164.245879,24000,0.2490537017583847
1757079199.095393,25000,0.24738045036792755
1757079225.386013,26000,0.23065051436424255
1757079250.4696236,27000,0.2111448049545288
1757079276.058783,28000,0.18932585418224335
1757079300.7189553,29000,0.18186168372631073
1757079325.629514,30000,0.17279107868671417
1757079351.1414745,31000,0.16423150897026062
1757079376.5448291,32000,0.1565297245979309
1757079413.316179,33000,0.1448914110660553
1757079438.2149627,34000,0.14261075854301453
1757079463.0815701,35000,0.14048126339912415
1757079487.5622942,36000,0.13810361921787262
1757079511.8297849,37000,0.1370023787021637
1757079535.8141124,38000,0.13720813393592834
1757079560.6807587,39000,0.1370067596435547
1757079584.7689633,40000,0.13644297420978546
1757079619.4909337,41000,0.13620665669441223
1757079643.6018972,42000,0.13551029562950134
1757079668.3747878,43000,0.13532721996307373
1757079692.7129648,44000,0.13592132925987244
1757079716.7881405,45000,0.13544388115406036
1757079741.0307167,46000,0.1357586830854416
1757079765.1435156,47000,0.13517121970653534
1757079790.290309,48000,0.1353316605091095
1757079824.8396997,49000,0.13494503498077393
1757079848.8839345,50000,0.13497203588485718
1757079873.1823525,51000,0.13589420914649963
1757079898.3184536,52000,0.13522633910179138
1757079922.7227063,53000,0.13623416423797607
1757079947.2171495,54000,0.13549339771270752
1757079971.4961715,55000,0.135789155960083
1757079996.8320534,56000,0.1363884061574936
1757080031.6977215,57000,0.13668683171272278
1757080056.3109007,58000,0.13604897260665894
1757080080.9587739,59000,0.1365576982498169
1757080105.3454545,60000,0.13720953464508057
1757080130.7491972,61000,0.13734419643878937
1757080155.15965,62000,0.13676893711090088
1757080179.8759573,63000,0.13667865097522736
1757080204.6620991,64000,0.13650955259799957
1757080241.0770214,65000,0.13790348172187805
1757080265.5383294,66000,0.13826896250247955
1757080290.210057,67000,0.1370113343000412
1757080314.5277236,68000,0.1390506625175476
1757080340.2667148,69000,0.1371229588985443
1757080364.6909525,70000,0.13936679065227509
1757080389.5046737,71000,0.1395675390958786
1757080414.229319,72000,0.14014749228954315
1757080451.1406856,73000,0.13994379341602325
1757080475.8276882,74000,0.14075584709644318
1757080500.8169448,75000,0.1420687735080719
1757080526.0682986,76000,0.14238229393959045
1757080551.1828117,77000,0.14295373857021332
1757080577.4407413,78000,0.14575624465942383
1757080602.1398363,79000,0.14625340700149536
1757080626.9823086,80000,0.14421993494033813
1757080651.7452323,81000,0.1469338983297348
1757080688.1830246,82000,0.14501403272151947
1757080712.901993,83000,0.14555850625038147
1757080737.481116,84000,0.1494511365890503
1757080761.786156,85000,0.14939264953136444
1757080787.796253,86000,0.1507328301668167
1757080812.5764787,87000,0.15092675387859344
1757080837.2406688,88000,0.15140941739082336
1757080861.9114366,89000,0.1512753665447235
1757080897.4638,90000,0.15254560112953186
1757080923.4110138,91000,0.15230758488178253
1757080947.919792,92000,0.1526910662651062
1757080972.718803,93000,0.15274930000305176
1757080997.7010896,94000,0.1531452089548111
1757081023.4559612,95000,0.15336693823337555
1757081047.8304212,96000,0.15375353395938873
1757081072.7571707,97000,0.1531398445367813
1757081108.1440306,98000,0.15327583253383636
1757081134.168768,99000,0.1544523984193802
1757081158.5860574,100000,0.15441079437732697
1757081183.304732,101000,0.15479139983654022
1757081208.2624223,102000,0.15464350581169128
1757081234.048876,103000,0.15474024415016174
1757081259.0803041,104000,0.1556062549352646
1757081283.7726545,105000,0.15516147017478943
1757081318.9047027,106000,0.1559375673532486
1757081343.680972,107000,0.1552239954471588
1757081369.6844683,108000,0.15649710595607758
1757081394.5410936,109000,0.1557164490222931
1757081420.046859,110000,0.15690648555755615
1757081445.0517943,111000,0.15637260675430298
1757081471.30907,112000,0.15736925601959229
1757081496.087528,113000,0.15795059502124786
1757081532.408742,114000,0.15723901987075806
1757081557.278819,115000,0.15734325349330902
1757081583.3380542,116000,0.15796886384487152
1757081608.6569173,117000,0.15738509595394135
1757081633.4987843,118000,0.15770837664604187
1757081658.260477,119000,0.15776808559894562
1757081683.2387593,120000,0.15798480808734894
1757081709.3852844,121000,0.15826404094696045
1757081744.9652119,122000,0.15922868251800537
1757081769.7436483,123000,0.1594323366880417
1757081794.6992922,124000,0.15996746718883514
1757081820.8002896,125000,0.15916812419891357
1757081845.7877781,126000,0.1597764641046524
1757081870.7446694,127000,0.1605476588010788
1757081895.4809368,128000,0.16101641952991486
1757081921.6453683,129000,0.16008184850215912
1757081956.9889722,130000,0.15983718633651733
1757081981.8299303,131000,0.158893883228302
1757082007.0216503,132000,0.16039372980594635
1757082031.7029219,133000,0.16100619733333588
1757082058.0430918,134000,0.16171759366989136
1757082083.0374553,135000,0.1621968150138855
1757082108.0045745,136000,0.16243025660514832
1757082133.0549223,137000,0.16245213150978088
1757082169.7990124,138000,0.16311320662498474
1757082195.089457,139000,0.1639081984758377
1757082220.18007,140000,0.1652531772851944
1757082245.1358213,141000,0.16531409323215485
1757082271.1011455,142000,0.16823932528495789
1757082295.9677777,143000,0.16817723214626312
1757082320.582717,144000,0.1700982004404068
1757082345.7001963,145000,0.1695767492055893
1757082382.3171473,146000,0.17215049266815186
1757082407.0546618,147000,0.17316557466983795
1757082432.1921194,148000,0.1712617427110672
1757082456.9862902,149000,0.17319737374782562
1757082482.051725,150000,0.17586736381053925
1757082508.0017474,151000,0.17504504323005676
1757082532.871379,152000,0.1765609234571457
1757082557.6950853,153000,0.177101269364357
1757082582.6573899,154000,0.17753660678863525
1757082619.586491,155000,0.1782819777727127
1757082644.302457,156000,0.17886541783809662
1757082669.2650726,157000,0.18041309714317322
1757082693.812034,158000,0.17998006939888
1757082719.9603727,159000,0.1814151257276535
1757082744.5270183,160000,0.17976652085781097
1757082769.3857734,161000,0.18039074540138245
1757082794.015026,162000,0.17896172404289246
1757082828.9079585,163000,0.1804857701063156
1757082855.0256443,164000,0.18034334480762482
1757082879.9969976,165000,0.1796744167804718
1757082904.5930898,166000,0.180458202958107
1757082929.0958905,167000,0.18157798051834106
1757082955.172203,168000,0.18065761029720306
1757082980.013455,169000,0.18100795149803162
1757083004.7117696,170000,0.17985652387142181
1757083039.9521534,171000,0.181740865111351
1757083066.0173125,172000,0.1809695065021515
1757083091.5639942,173000,0.18268035352230072
1757083116.3309922,174000,0.1801658421754837
1757083141.1580257,175000,0.18209148943424225
1757083167.0564682,176000,0.18382108211517334
1757083191.5914304,177000,0.18356843292713165
1757083216.5180957,178000,0.18316780030727386
1757083252.146736,179000,0.18383851647377014
1757083276.9344053,180000,0.18382906913757324
1757083302.9832108,181000,0.18326866626739502
1757083327.8433719,182000,0.18461015820503235
1757083352.9404364,183000,0.1844690889120102
1757083377.6884408,184000,0.1861177235841751
1757083403.8901222,185000,0.18489134311676025
1757083428.6238172,186000,0.18669655919075012
1757083464.3009822,187000,0.1855301558971405
1757083489.186813,188000,0.18665702641010284
1757083515.3433313,189000,0.18692147731781006
1757083540.0811577,190000,0.18606282770633698
1757083564.9494345,191000,0.1873864084482193
1757083589.743144,192000,0.19019919633865356
1757083614.6470954,193000,0.19088414311408997
1757083640.9109669,194000,0.19446918368339539
1757083676.1504602,195000,0.19523866474628448
1757083701.2829003,196000,0.19798606634140015
1757083726.100906,197000,0.20058096945285797
1757083752.4066446,198000,0.20252417027950287
1757083777.407661,199000,0.20426592230796814
1757083801.9919863,200000,0.2069460153579712
1757083827.1684804,201000,0.2090614289045334
1757083853.388916,202000,0.21137075126171112
1757083888.7397587,203000,0.21275454759597778
1757083913.7497199,204000,0.21560122072696686
1757083938.9527514,205000,0.21566767990589142
1757083965.2439432,206000,0.2196853905916214
1757083990.0219264,207000,0.2223132848739624
1757084015.148123,208000,0.22589556872844696
1757084039.9969335,209000,0.23386934399604797
1757084065.005371,210000,0.23851828277111053
1757084101.9735987,211000,0.24239782989025116
1757084126.6469605,212000,0.24734675884246826
1757084151.667873,213000,0.24889814853668213
1757084176.465334,214000,0.24865397810935974
1757084202.6973147,215000,0.2502267360687256
1757084227.728717,216000,0.25276800990104675
1757084252.5356915,217000,0.2517293691635132
1757084277.3576858,218000,0.25487959384918213
1757084314.105291,219000,0.25351855158805847
1757084338.738802,220000,0.25514110922813416
1757084363.6648402,221000,0.2548712193965912
1757084388.4671187,222000,0.25432315468788147
1757084413.1756594,223000,0.25774094462394714
1757084439.7803788,224000,0.25778689980506897
1757084464.5331125,225000,0.258993923664093
1757084489.3342774,226000,0.2596041262149811
1757084514.2678607,227000,0.26168596744537354
1757084551.1973386,228000,0.26181116700172424
1757084576.194751,229000,0.26435375213623047
1757084600.8174496,230000,0.26715192198753357
1757084625.7637486,231000,0.2711261212825775
1757084652.121216,232000,0.2712500989437103
1757084677.1571198,233000,0.2774980068206787
1757084702.1421304,234000,0.2886510193347931
1757084727.156283,235000,0.29751089215278625
1757084762.796949,236000,0.30897510051727295
1757084789.37579,237000,0.3217167854309082
1757084814.2672741,238000,0.3292621374130249
1757084839.444723,239000,0.3320668637752533
1757084864.6616843,240000,0.34193989634513855
1757084891.1781266,241000,0.3475949764251709
1757084916.248911,242000,0.3523852825164795
1757084941.207138,243000,0.35917937755584717
1757084976.7563152,244000,0.3707948625087738
1757085003.1365426,245000,0.3885757327079773
1757085028.162923,246000,0.4027632474899292
1757085053.2630355,247000,0.41048377752304077
1757085078.290957,248000,0.42542287707328796
1757085104.8842323,249000,0.4177560806274414
1757085129.8467507,250000,0.42048242688179016
1757085154.924968,251000,0.42222175002098083
1757085190.6900184,252000,0.421473890542984
1757085215.7320108,253000,0.42415452003479004
1757085242.221788,254000,0.42580997943878174
1757085267.697783,255000,0.42400532960891724
1757085292.8013706,256000,0.4256412088871002
1757085317.5878522,257000,0.422580748796463
1757085343.9118836,258000,0.4265005886554718
1757085368.6727824,259000,0.4274064898490906
1757085404.043964,260000,0.4305494427680969
1757085428.9726784,261000,0.4287768602371216
1757085455.3879666,262000,0.43084993958473206
1757085480.3597794,263000,0.43171486258506775
1757085505.3630755,264000,0.43351003527641296
1757085530.15943,265000,0.43079856038093567
1757085554.8990633,266000,0.4331621825695038
1757085581.3561494,267000,0.433554470539093
1757085616.5203493,268000,0.4343518018722534
1757085641.2727575,269000,0.43563321232795715
1757085666.0260954,270000,0.4404536485671997
1757085692.1839035,271000,0.4386553168296814
1757085717.4139667,272000,0.43721914291381836
1757085742.2669373,273000,0.4359007477760315
1757085767.1421287,274000,0.43340975046157837
1757085793.4083614,275000,0.435913622379303
1757085829.135202,276000,0.4377976357936859
1757085853.8203645,277000,0.4376174509525299
1757085878.4720795,278000,0.44358596205711365
1757085904.7217233,279000,0.44540372490882874
1757085929.5919611,280000,0.45227742195129395
1757085954.419432,281000,0.45585790276527405
1757085979.1548564,282000,0.4670739769935608
1757086004.3233247,283000,0.46723663806915283
1757086041.0702298,284000,0.4687312841415405
1757086065.9196796,285000,0.4709901511669159
1757086090.9901574,286000,0.4702853560447693
1757086115.9080343,287000,0.4717937111854553
1757086142.3851616,288000,0.47451600432395935
1757086167.3572445,289000,0.47083163261413574
1757086192.376191,290000,0.47065606713294983
1757086217.4450946,291000,0.47166892886161804
1757086254.151859,292000,0.4691777229309082
1757086278.7286537,293000,0.4694559574127197
1757086303.4724019,294000,0.4745992422103882
1757086328.3062057,295000,0.47642412781715393
1757086353.0359156,296000,0.4857303500175476
1757086379.403319,297000,0.49177253246307373
1757086403.9961758,298000,0.4955134093761444
1757086428.895206,299000,0.4927344024181366
1757086453.7502258,300000,0.4985750615596771
1757086490.7550745,301000,0.4976594150066376
1757086515.9606578,302000,0.5037446022033691
1757086540.7828858,303000,0.5013416409492493
1757086565.8458226,304000,0.5039047598838806
1757086592.2560205,305000,0.5052782297134399
1757086616.9631712,306000,0.5051819086074829
1757086641.6176283,307000,0.5091854333877563
1757086666.482354,308000,0.5124504566192627
1757086702.8289938,309000,0.5150654911994934
1757086727.9166584,310000,0.5161935091018677
1757086752.7121594,311000,0.5131423473358154
1757086777.7156494,312000,0.5182379484176636
1757086802.700966,313000,0.5177392363548279
1757086828.736052,314000,0.5218062996864319
1757086853.515226,315000,0.5183779001235962
1757086878.0129883,316000,0.527232825756073
1757086913.2067492,317000,0.5442257523536682
1757086939.47746,318000,0.5550870895385742
1757086964.2016108,319000,0.5604421496391296
1757086989.130463,320000,0.5662897825241089
1757087014.0464694,321000,0.5723934769630432
1757087040.392042,322000,0.6053452491760254
1757087065.211104,323000,0.6937851905822754
1757087089.9923508,324000,0.7318902611732483


==> data/SSLCoarseAgecutoff_inat21_oodset_purity.csv <==
Wall time,Step,Value
1757078561.006164,1000,1.0
1757078583.319429,2000,0.999995231628418
1757078606.2100708,3000,0.9997288584709167
1757078630.0500605,4000,0.9959843754768372
1757078657.661387,5000,0.9899515509605408
1757078682.9907544,6000,0.9855831265449524
1757078708.4546971,7000,0.9813817739486694
1757078733.2422018,8000,0.9757065773010254
1757078770.0351079,9000,0.9695889353752136
1757078794.639726,10000,0.9583194851875305
1757078819.4672825,11000,0.943622887134552
1757078843.9397795,12000,0.934007465839386
1757078870.4277787,13000,0.9286538362503052
1757078895.4288604,14000,0.9244768619537354
1757078920.4656374,15000,0.921025812625885
1757078945.8932977,16000,0.9192715287208557
1757078981.3602993,17000,0.9186834096908569
1757079009.657873,18000,0.9200363755226135
1757079035.2050738,19000,0.9232815504074097
1757079061.400838,20000,0.9263805150985718
1757079086.4344313,21000,0.9264510869979858
1757079114.7411382,22000,0.9258007407188416
1757079139.509432,23000,0.9234541058540344
1757079164.2427616,24000,0.922063410282135
1757079199.0915372,25000,0.9231340885162354
1757079225.3822587,26000,0.9331857562065125
1757079250.4663153,27000,0.9444489479064941
1757079276.0542502,28000,0.9629858136177063
1757079300.7166748,29000,0.9677252769470215
1757079325.6273305,30000,0.9739859104156494
1757079351.137328,31000,0.9799844026565552
1757079376.5397317,32000,0.9844064712524414
1757079413.3112268,33000,0.9919297695159912
1757079438.2099938,34000,0.992972195148468
1757079463.0789328,35000,0.9946562051773071
1757079487.5570562,36000,0.995793342590332
1757079511.8237927,37000,0.996181309223175
1757079535.8078234,38000,0.9961369037628174
1757079560.6781528,39000,0.9963511824607849
1757079584.7670166,40000,0.9964807629585266
1757079619.486749,41000,0.9965341091156006
1757079643.5983114,42000,0.9966590404510498
1757079668.3701975,43000,0.9965841770172119
1757079692.7104354,44000,0.9967315196990967
1757079716.7852597,45000,0.9966990351676941
1757079741.0266263,46000,0.996563732624054
1757079765.1411145,47000,0.9968358278274536
1757079790.284299,48000,0.9968747496604919
1757079824.8347576,49000,0.9967796206474304
1757079848.8787842,50000,0.9969138503074646
1757079873.1797435,51000,0.9967897534370422
1757079898.3160794,52000,0.9968840479850769
1757079922.7164285,53000,0.9966963529586792
1757079947.2149477,54000,0.9969562888145447
1757079971.4932733,55000,0.9968574047088623
1757079996.8253317,56000,0.9966995716094971
1757080031.6948936,57000,0.9966553449630737
1757080056.30619,58000,0.9967861771583557
1757080080.9537134,59000,0.9967270493507385
1757080105.3417215,60000,0.9966325759887695
1757080130.746781,61000,0.996649980545044
1757080155.1567748,62000,0.9967325329780579
1757080179.868806,63000,0.9967120885848999
1757080204.6589315,64000,0.9968018531799316
1757080241.0749574,65000,0.9965733885765076
1757080265.533997,66000,0.9966942071914673
1757080290.2057295,67000,0.9966856837272644
1757080314.5248606,68000,0.9963910579681396
1757080340.2641447,69000,0.996680498123169
1757080364.6875813,70000,0.9964997172355652
1757080389.5001595,71000,0.9963077306747437
1757080414.2246866,72000,0.9961754679679871
1757080451.1374466,73000,0.9962670803070068
1757080475.8251538,74000,0.996250331401825
1757080500.8134775,75000,0.9958400130271912
1757080526.0632303,76000,0.9959123730659485
1757080551.1766903,77000,0.9956731796264648
1757080577.4379318,78000,0.9952133893966675
1757080602.137678,79000,0.9950461387634277
1757080626.9788961,80000,0.9952806830406189
1757080651.7421603,81000,0.9949235916137695
1757080688.1792428,82000,0.9951494932174683
1757080712.9000056,83000,0.9949020147323608
1757080737.4772418,84000,0.9944397211074829
1757080761.7812133,85000,0.9940142035484314
1757080787.789841,86000,0.9939850568771362
1757080812.5676262,87000,0.9937772750854492
1757080837.2376688,88000,0.9935480952262878
1757080861.906458,89000,0.9935328960418701
1757080897.458772,90000,0.9933416843414307
1757080923.4090316,91000,0.9931799173355103
1757080947.9171066,92000,0.9933161735534668
1757080972.7147348,93000,0.9932315945625305
1757080997.698219,94000,0.9929861426353455
1757081023.4532146,95000,0.9930010437965393
1757081047.8257558,96000,0.9927200078964233
1757081072.7516701,97000,0.9929197430610657
1757081108.1410148,98000,0.9925676584243774
1757081134.1656232,99000,0.9926155805587769
1757081158.5806646,100000,0.9924880266189575
1757081183.30032,101000,0.9927617907524109
1757081208.2590141,102000,0.9923619627952576
1757081234.043638,103000,0.9924426674842834
1757081259.0770607,104000,0.9922502040863037
1757081283.7671247,105000,0.9922305941581726
1757081318.8973305,106000,0.9920940399169922
1757081343.678706,107000,0.9922484755516052
1757081369.679925,108000,0.9921565651893616
1757081394.534743,109000,0.9920897483825684
1757081420.039722,110000,0.9921088814735413
1757081445.0444288,111000,0.9919813275337219
1757081471.3004572,112000,0.9919065237045288
1757081496.0843077,113000,0.9914941191673279
1757081532.4040208,114000,0.9915703535079956
1757081557.2760866,115000,0.9918235540390015
1757081583.332066,116000,0.9914878010749817
1757081608.653131,117000,0.9918386936187744
1757081633.4897141,118000,0.991504430770874
1757081658.2553763,119000,0.9914617538452148
1757081683.2367055,120000,0.9915589690208435
1757081709.382059,121000,0.9913948178291321
1757081744.9601831,122000,0.9911784529685974
1757081769.7412264,123000,0.9910739660263062
1757081794.6949232,124000,0.9910572171211243
1757081820.797994,125000,0.9912284016609192
1757081845.7852545,126000,0.9909608960151672
1757081870.741945,127000,0.9908994436264038
1757081895.4786885,128000,0.9906857013702393
1757081921.641897,129000,0.9907309412956238
1757081956.985308,130000,0.9911265969276428
1757081981.8253388,131000,0.9911031723022461
1757082007.0178416,132000,0.9907435774803162
1757082031.6998954,133000,0.9904835820198059
1757082058.0401142,134000,0.9900674819946289
1757082083.0313447,135000,0.9899083375930786
1757082108.0019138,136000,0.9897276759147644
1757082133.0491817,137000,0.9896228313446045
1757082169.7958171,138000,0.989414632320404
1757082195.086374,139000,0.9887873530387878
1757082220.1772244,140000,0.9882673621177673
1757082245.132023,141000,0.9882749915122986
1757082271.0980933,142000,0.987497866153717
1757082295.9641948,143000,0.9872118234634399
1757082320.5774746,144000,0.9864447712898254
1757082345.6976962,145000,0.9863889217376709
1757082382.3130329,146000,0.9857496023178101
1757082407.0520432,147000,0.9854485392570496
1757082432.1877387,148000,0.9856657385826111
1757082456.9818022,149000,0.9851198196411133
1757082482.0491688,150000,0.9841161966323853
1757082507.9987357,151000,0.9844444394111633
1757082532.868731,152000,0.9839169979095459
1757082557.6917613,153000,0.9835420846939087
1757082582.6537755,154000,0.9837544560432434
1757082619.5835807,155000,0.9831047654151917
1757082644.2966082,156000,0.9828057289123535
1757082669.2619867,157000,0.9823102355003357
1757082693.8092108,158000,0.9824378490447998
1757082719.9571033,159000,0.9820564985275269
1757082744.5237384,160000,0.9826784133911133
1757082769.3826544,161000,0.9827718138694763
1757082794.0121562,162000,0.9827587604522705
1757082828.9056058,163000,0.9826361536979675
1757082855.0227823,164000,0.9824267029762268
1757082879.9931822,165000,0.9826329946517944
1757082904.590013,166000,0.9824997782707214
1757082929.0934887,167000,0.9821892380714417
1757082955.169021,168000,0.98252934217453
1757082980.0104105,169000,0.98238605260849
1757083004.707453,170000,0.9827552437782288
1757083039.9490907,171000,0.9821023344993591
1757083066.014161,172000,0.9824540019035339
1757083091.5616925,173000,0.9818906784057617
1757083116.3282495,174000,0.9822419285774231
1757083141.1526945,175000,0.981778621673584
1757083167.0539718,176000,0.9814460277557373
1757083191.586352,177000,0.981464147567749
1757083216.5150676,178000,0.9819549918174744
1757083252.144212,179000,0.9812082648277283
1757083276.9313421,180000,0.9815555214881897
1757083302.98082,181000,0.9815609455108643
1757083327.837271,182000,0.9812726378440857
1757083352.9361465,183000,0.9813190698623657
1757083377.685131,184000,0.9804503321647644
1757083403.8872411,185000,0.9810770750045776
1757083428.6206849,186000,0.9803094267845154
1757083464.2982068,187000,0.980798602104187
1757083489.1837258,188000,0.9802998304367065
1757083515.3400226,189000,0.9804128408432007
1757083540.076515,190000,0.9804171919822693
1757083564.9456477,191000,0.9803088903427124
1757083589.7360537,192000,0.9791483283042908
1757083614.6446643,193000,0.9789382815361023
1757083640.908764,194000,0.9777491092681885
1757083676.1446605,195000,0.9774279594421387
1757083701.2793162,196000,0.9765326976776123
1757083726.0979493,197000,0.9757603406906128
1757083752.4036083,198000,0.9748274683952332
1757083777.4033659,199000,0.9744460582733154
1757083801.985058,200000,0.9733025431632996
1757083827.1634138,201000,0.9725171327590942
1757083853.3827517,202000,0.9719418287277222
1757083888.7352626,203000,0.9714307188987732
1757083913.7480216,204000,0.9705475568771362
1757083938.9500802,205000,0.9700528383255005
1757083965.238767,206000,0.9691428542137146
1757083990.0171103,207000,0.9680099487304688
1757084015.145633,208000,0.9669110774993896
1757084039.992901,209000,0.9636462926864624
1757084065.0028145,210000,0.9618726968765259
1757084101.9688067,211000,0.960484504699707
1757084126.6426992,212000,0.9579998850822449
1757084151.6659799,213000,0.95774245262146
1757084176.4609275,214000,0.9577746391296387
1757084202.6933742,215000,0.9572461843490601
1757084227.7256517,216000,0.9564502835273743
1757084252.5317547,217000,0.9566236138343811
1757084277.354044,218000,0.9560266137123108
1757084314.102402,219000,0.9562736749649048
1757084338.7343245,220000,0.9557276964187622
1757084363.6628513,221000,0.9553617835044861
1757084388.4634137,222000,0.955573558807373
1757084413.1728957,223000,0.9548296928405762
1757084439.7779336,224000,0.9545918107032776
1757084464.5288131,225000,0.9541574716567993
1757084489.3291771,226000,0.9536707997322083
1757084514.2651541,227000,0.9533001184463501
1757084551.193089,228000,0.9529538154602051
1757084576.1883645,229000,0.9523694515228271
1757084600.8130133,230000,0.9514942765235901
1757084625.758413,231000,0.9500231146812439
1757084652.115809,232000,0.9501780271530151
1757084677.154413,233000,0.948102593421936
1757084702.1382048,234000,0.9444222450256348
1757084727.1523454,235000,0.9413536190986633
1757084762.7927427,236000,0.9376488924026489
1757084789.369316,237000,0.9333000779151917
1757084814.2608702,238000,0.9304007291793823
1757084839.4421692,239000,0.9296473860740662
1757084864.6582406,240000,0.9265983700752258
1757084891.1748166,241000,0.9243617653846741
1757084916.245974,242000,0.9223381876945496
1757084941.2040477,243000,0.9204753637313843
1757084976.7509508,244000,0.9166181683540344
1757085003.1348448,245000,0.9105689525604248
1757085028.1589074,246000,0.9054151177406311
1757085053.2589686,247000,0.9030584096908569
1757085078.288815,248000,0.8981636762619019
1757085104.8796492,249000,0.9005492925643921
1757085129.844531,250000,0.8992997407913208
1757085154.9227612,251000,0.8990651369094849
1757085190.6867561,252000,0.8986943960189819
1757085215.7274442,253000,0.8979086875915527
1757085242.2180667,254000,0.8973044157028198
1757085267.694675,255000,0.8980160355567932
1757085292.7995965,256000,0.8978643417358398
1757085317.5801544,257000,0.8983504772186279
1757085343.9088464,258000,0.8974155187606812
1757085368.6701381,259000,0.8969473242759705
1757085404.0385623,260000,0.8958234190940857
1757085428.9700868,261000,0.8962734937667847
1757085455.3814676,262000,0.8955141305923462
1757085480.3560333,263000,0.8948231935501099
1757085505.3569665,264000,0.894762396812439
1757085530.156703,265000,0.8952819108963013
1757085554.8920228,266000,0.8943856358528137
1757085581.3537486,267000,0.8942957520484924
1757085616.5164757,268000,0.8941169381141663
1757085641.269727,269000,0.8933984041213989
1757085666.023667,270000,0.8915149569511414
1757085692.1792004,271000,0.891640305519104
1757085717.4092321,272000,0.8921456336975098
1757085742.2640512,273000,0.8923295140266418
1757085767.1368473,274000,0.8930636048316956
1757085793.4059567,275000,0.8924046158790588
1757085829.1321082,276000,0.8920279145240784
1757085853.8178666,277000,0.8917858004570007
1757085878.468648,278000,0.8903358578681946
1757085904.7186973,279000,0.8893892168998718
1757085929.5888772,280000,0.8865158557891846
1757085954.4132679,281000,0.8855466842651367
1757085979.1513355,282000,0.8819505572319031
1757086004.3174188,283000,0.8817170262336731
1757086041.0670037,284000,0.8809300065040588
1757086065.9167855,285000,0.8804101347923279
1757086090.9866996,286000,0.8804680109024048
1757086115.904796,287000,0.8801112174987793
1757086142.3827133,288000,0.8792335391044617
1757086167.350067,289000,0.8801057934761047
1757086192.371161,290000,0.8801074624061584
1757086217.4421778,291000,0.880094051361084
1757086254.1496572,292000,0.881040096282959
1757086278.719172,293000,0.880831241607666
1757086303.4689434,294000,0.8790582418441772
1757086328.3037107,295000,0.8787869811058044
1757086353.0302207,296000,0.8754008412361145
1757086379.399636,297000,0.8735750913619995
1757086403.9891083,298000,0.8721303343772888
1757086428.8903618,299000,0.8732990026473999
1757086453.7469203,300000,0.8713027834892273
1757086490.7500808,301000,0.8716019988059998
1757086515.9578414,302000,0.869795560836792
1757086540.777174,303000,0.8702523112297058
1757086565.8401895,304000,0.8697740435600281
1757086592.251298,305000,0.8691617250442505
1757086616.9586334,306000,0.8690742254257202
1757086641.6103842,307000,0.8680135607719421
1757086666.4781892,308000,0.8668917417526245
1757086702.8241653,309000,0.8655310273170471
1757086727.9138627,310000,0.8653321862220764
1757086752.709356,311000,0.8661148548126221
1757086777.7130911,312000,0.8646194338798523
1757086802.6962988,313000,0.8645896315574646
1757086828.7328703,314000,0.8636645674705505
1757086853.5101714,315000,0.8646436929702759
1757086878.010041,316000,0.8615012764930725
1757086913.2021496,317000,0.8559862375259399
1757086939.4741235,318000,0.8524033427238464
1757086964.1983316,319000,0.8503522276878357
1757086989.1212966,320000,0.8489416241645813
1757087014.0418403,321000,0.8465992212295532
1757087040.3897252,322000,0.8356421589851379
1757087065.2080328,323000,0.8060932159423828
1757087089.985971,324000,0.7938663959503174


==> data/SSLCoarseAgecutoff_ood_hdists.csv <==
x,y,value
0,0,6267.0
1,0,1645.0
2,0,242.0
3,0,20.0
4,0,5.0
5,0,0.0
6,0,0.0
0,1,1429.0
1,1,201.0
2,1,39.0
3,1,23.0
4,1,63.0
5,1,19.0
6,1,0.0
0,2,716.0
1,2,22.0
2,2,322.0
3,2,8.0
4,2,48.0
5,2,3.0
6,2,0.0
0,3,9.0
1,3,1582.0
2,3,75.0
3,3,6.0
4,3,5.0
5,3,1.0
6,3,0.0
0,4,0.0
1,4,3.0
2,4,5.0
3,4,1.0
4,4,0.0
5,4,0.0
6,4,0.0
0,5,0.0
1,5,0.0
2,5,0.0
3,5,0.0
4,5,0.0
5,5,0.0
6,5,0.0
0,6,0.0
1,6,0.0
2,6,0.0
3,6,0.0
4,6,0.0
5,6,0.0
6,6,0.0


==> data/SSLCoarse_id_hdists.csv <==
x,y,value
0,0,14510.0
1,0,0.0
2,0,0.0
3,0,0.0
4,0,0.0
5,0,0.0
6,0,0.0
0,1,9900.0
1,1,2010.0
2,1,0.0
3,1,0.0
4,1,0.0
5,1,0.0
6,1,0.0
0,2,420.0
1,2,225.0
2,2,81.0
3,2,14.0
4,2,4.0
5,2,0.0
6,2,0.0
0,3,296.0
1,3,113.0
2,3,75.0
3,3,22.0
4,3,9.0
5,3,0.0
6,3,0.0
0,4,42.0
1,4,24.0
2,4,19.0
3,4,17.0
4,4,13.0
5,4,2.0
6,4,0.0
0,5,2.0
1,5,11.0
2,5,43.0
3,5,30.0
4,5,116.0
5,5,75.0
6,5,1.0
0,6,0.0
1,6,1.0
2,6,1.0
3,6,1.0
4,6,1.0
5,6,0.0
6,6,0.0


==> data/SSLCoarse_imagenet_oodset_avgdepth.csv <==
Wall time,Step,Value
1755195934.6930656,1000,0.0
1755195990.496072,2000,0.00979788601398468
1755196046.8529017,3000,0.20115287601947784
1755196091.279671,4000,0.7956194877624512
1755196149.761172,5000,1.1906535625457764
1755196208.388497,6000,1.4129704236984253
1755196254.96965,7000,1.6044398546218872
1755196313.7866893,8000,1.6027581691741943
1755196372.4627914,9000,1.5830546617507935
1755196416.8623981,10000,1.5809099674224854
1755196475.9627504,11000,1.4664493799209595
1755196533.7076473,12000,1.2882769107818604
1755196579.2232742,13000,1.216939091682434
1755196636.9539413,14000,1.07362699508667
1755196695.9449513,15000,0.9859796762466431
1755196740.7081585,16000,0.9462552666664124
1755196799.1384175,17000,0.8681173920631409
1755196857.0637639,18000,0.8384313583374023
1755196902.3398266,19000,0.8194484114646912
1755196961.0931659,20000,0.7502904534339905
1755197019.9104059,21000,0.5810332894325256
1755197064.8135724,22000,0.4518583118915558
1755197123.4035606,23000,0.22519849240779877
1755197180.8188767,24000,0.12591984868049622
1755197226.1371243,25000,0.14703072607517242
1755197284.0122678,26000,0.13728344440460205
1755197341.4356158,27000,0.2333633005619049
1755197384.7377799,28000,0.38089174032211304
1755197441.7428844,29000,0.45891639590263367
1755197497.3884182,30000,0.5201743841171265
1755197541.3013117,31000,0.6407790184020996
1755197596.0414207,32000,0.7024027109146118
1755197651.865728,33000,0.7225831747055054
1755197693.2871246,34000,0.7333240509033203
1755197749.2145433,35000,0.7318507432937622
1755197804.0724614,36000,0.7314191460609436
1755197846.9588678,37000,0.7339353561401367
1755197902.0630395,38000,0.7520744204521179
1755197958.0663319,39000,0.7507154941558838
1755197999.3549433,40000,0.7575393319129944
1755198055.0630255,41000,0.7638578414916992
1755198109.807201,42000,0.8162632584571838
1755198152.479557,43000,0.8707103133201599
1755198207.3155377,44000,1.082926630973816
1755198263.3246899,45000,1.3384981155395508
1755198306.1483898,46000,1.4509660005569458
1755198363.874812,47000,1.6554774045944214
1755198421.1772685,48000,2.0510590076446533
1755198467.1737485,49000,2.3292510509490967
1755198525.310478,50000,2.402635335922241
1755198584.3829477,51000,2.604982376098633
1755198628.93348,52000,2.849998950958252
1755198687.7472878,53000,3.0013644695281982
1755198745.7838736,54000,3.08309006690979
1755198791.537245,55000,2.7897520065307617
1755198849.1011465,56000,2.364208221435547
1755198907.8554547,57000,3.0862326622009277
1755198952.2120965,58000,3.394416332244873
1755199011.8993096,59000,3.500891923904419
1755199069.6593766,60000,3.683206796646118
1755199115.3798394,61000,3.692314386367798
1755199172.920809,62000,3.753464937210083
1755199231.4863834,63000,3.984832525253296
1755199275.9866996,64000,4.145188331604004
1755199334.633542,65000,4.2599616050720215
1755199392.761315,66000,4.320712089538574
1755199438.420623,67000,4.1876020431518555
1755199496.7970488,68000,4.156207084655762
1755199555.80518,69000,4.5326080322265625
1755199600.1577532,70000,4.644281387329102
1755199659.0909295,71000,4.775416374206543
1755199717.1076455,72000,4.951898097991943
1755199762.6384454,73000,5.084096908569336
1755199820.6085837,74000,5.1770524978637695
1755199908.7493865,75000,5.224160194396973
1755199953.0354412,76000,5.403477191925049
1755200012.1689298,77000,5.477211952209473
1755200070.1146235,78000,5.544798374176025
1755200115.9444091,79000,5.535717964172363
1755200173.7121248,80000,5.5278000831604
1755200232.3369606,81000,5.643700122833252
1755200276.4852235,82000,5.6953935623168945
1755200335.8332953,83000,5.728553771972656
1755200393.885427,84000,5.760210990905762
1755200439.6253285,85000,5.791653156280518
1755200497.3267384,86000,5.803747653961182
1755200556.013553,87000,5.8272528648376465
1755200600.3039908,88000,5.857628345489502
1755200659.834674,89000,5.885824203491211
1755200717.8573616,90000,5.9273786544799805
1755200763.4975517,91000,5.975161075592041
1755200821.0482757,92000,5.999241828918457
1755200879.511881,93000,5.953566074371338
1755200924.2770555,94000,6.011731147766113
1755200983.281713,95000,6.056063175201416
1755201041.7046142,96000,6.062475204467773
1755201087.6703393,97000,6.125704765319824
1755201145.474497,98000,6.126720905303955
1755201204.0462146,99000,6.144638538360596
1755201248.493401,100000,6.173986911773682
1755201307.3010824,101000,6.194566249847412
1755201365.53882,102000,6.1417622566223145
1755201411.167727,103000,6.222328186035156
1755201468.763154,104000,6.244988918304443
1755201527.5369956,105000,6.268112659454346
1755201572.2215998,106000,6.278976917266846
1755201631.0308595,107000,6.311483383178711
1755201689.7204032,108000,6.324565410614014
1755201735.4064536,109000,6.337156772613525
1755201793.371639,110000,6.33610725402832
1755201852.2274108,111000,6.374112606048584
1755201897.3299823,112000,6.389559268951416
1755201956.3349457,113000,6.407437324523926
1755202014.6666865,114000,6.44279146194458
1755202060.1224005,115000,6.468708038330078
1755202118.16962,116000,6.469605922698975
1755202176.6955013,117000,6.493255138397217
1755202221.5586758,118000,6.495681285858154
1755202280.491968,119000,6.508220195770264
1755202339.3185961,120000,6.507876873016357
1755202385.1828904,121000,6.520098686218262
1755202442.9837806,122000,6.525943756103516
1755202501.731445,123000,6.535891532897949
1755202546.7783015,124000,6.542026519775391
1755202606.1183605,125000,6.550116062164307
1755202664.3062882,126000,6.584744453430176
1755202709.8858364,127000,6.582929611206055
1755202767.5577016,128000,6.599883556365967
1755202826.1166384,129000,6.5979838371276855
1755202870.6129086,130000,6.6193976402282715
1755202929.5766313,131000,6.618382453918457
1755202987.913859,132000,6.643616199493408
1755203034.1158435,133000,6.626684188842773
1755203092.3644934,134000,6.6505126953125
1755203151.4657698,135000,6.647856712341309
1755203196.0358264,136000,6.658932209014893
1755203254.769326,137000,6.666648864746094
1755203312.3922276,138000,6.648128986358643
1755203358.205777,139000,6.666383266448975
1755203416.2580252,140000,6.656651973724365
1755203475.442999,141000,6.700726509094238
1755203520.9569497,142000,6.69532585144043
1755203579.5835905,143000,6.721322536468506
1755203637.462714,144000,6.713351249694824
1755203683.0699153,145000,6.738440036773682
1755203740.9607852,146000,6.7346978187561035
1755203799.8624952,147000,6.735536575317383
1755203844.9360352,148000,6.7411789894104
1755203903.7277465,149000,6.739035129547119
1755203961.9901118,150000,6.747403621673584
1755204007.309987,151000,6.7530837059021
1755204065.17499,152000,6.778689861297607
1755204124.3836327,153000,6.78111457824707
1755204169.8352897,154000,6.784059047698975
1755204228.820902,155000,6.798262119293213
1755204286.520231,156000,6.81833028793335
1755204331.775083,157000,6.823009014129639
1755204389.6740608,158000,6.837172031402588
1755204448.5073075,159000,6.84968900680542
1755204492.9505653,160000,6.842001914978027
1755204552.245757,161000,6.854798793792725
1755204611.0965316,162000,6.835615158081055
1755204656.6885605,163000,6.858266830444336
1755204714.4780366,164000,6.864521026611328
1755204773.0811858,165000,6.865047931671143
1755204817.742899,166000,6.886451244354248
1755204877.4494913,167000,6.881999969482422
1755204935.683393,168000,6.890585899353027
1755204981.1975415,169000,6.900221347808838
1755205038.7316391,170000,6.89666223526001
1755205097.8747134,171000,6.914785861968994
1755205143.1718144,172000,6.909527778625488
1755205202.019543,173000,6.9148712158203125
1755205259.8911214,174000,6.9295525550842285
1755205305.253806,175000,6.919114589691162
1755205363.0651927,176000,6.928976535797119
1755205421.7465396,177000,6.927270889282227
1755205466.5479722,178000,6.92850399017334
1755205525.2386525,179000,6.950686931610107
1755205583.3762944,180000,6.933927059173584
1755205629.777837,181000,6.9562668800354
1755205687.999798,182000,6.95706844329834
1755205747.7710598,183000,6.967525959014893
1755205792.2203147,184000,6.968441009521484
1755205850.720442,185000,6.980443954467773
1755205908.4835935,186000,6.9860734939575195
1755205954.1916451,187000,6.997339725494385
1755206011.74871,188000,7.005274295806885
1755206070.6433856,189000,6.999770641326904
1755206128.5580883,190000,6.994523525238037
1755206174.8424246,191000,7.008317947387695
1755206233.2379053,192000,7.004116058349609
1755206292.1536121,193000,7.004894733428955
1755206336.8258617,194000,7.0073394775390625
1755206395.6291885,195000,7.016012191772461
1755206453.5170152,196000,7.026163578033447
1755206500.1281269,197000,7.02719259262085
1755206558.2526364,198000,7.013695240020752
1755206617.0610986,199000,7.03641939163208
1755206661.728328,200000,7.032537937164307
1755206721.1884515,201000,7.036128997802734
1755206779.4595075,202000,7.046060562133789
1755206826.274526,203000,7.049882888793945
1755206884.4951606,204000,7.068085670471191
1755206943.613587,205000,7.068278789520264
1755206988.5385532,206000,7.069772243499756
1755207047.6478658,207000,7.075964450836182
1755207105.5307245,208000,7.072026252746582
1755207151.303404,209000,7.0843586921691895
1755207210.1124196,210000,7.068953990936279
1755207269.8093681,211000,7.0770487785339355
1755207314.6755135,212000,7.097036361694336
1755207373.4367306,213000,7.091160774230957
1755207431.3577356,214000,7.106152534484863
1755207477.366031,215000,7.093299388885498
1755207535.918619,216000,7.123102188110352
1755207595.7986128,217000,7.1210784912109375
1755207640.0356233,218000,7.124937534332275
1755207699.9757836,219000,7.122236728668213
1755207758.1317365,220000,7.123751640319824
1755207803.4274004,221000,7.121738910675049
1755207861.4207034,222000,7.1300458908081055
1755207919.9328027,223000,7.120359897613525
1755207964.460848,224000,7.127780914306641
1755208023.2378006,225000,7.132954120635986
1755208081.4983892,226000,7.127781391143799
1755208127.2596328,227000,7.135745525360107
1755208185.9331248,228000,7.1332879066467285
1755208245.6096501,229000,7.124855041503906
1755208289.8806715,230000,7.1343994140625
1755208348.6189697,231000,7.133491039276123
1755208406.4891534,232000,7.129463195800781
1755208452.320574,233000,7.1280341148376465
1755208510.5907276,234000,7.141293048858643
1755208570.0572116,235000,7.134942054748535
1755208614.8246555,236000,7.13985013961792
1755208673.8968132,237000,7.139281749725342
1755208731.715486,238000,7.141468524932861
1755208777.8766935,239000,7.148123264312744
1755208836.6770732,240000,7.158486366271973
1755208895.1933384,241000,7.159762859344482
1755208939.909653,242000,7.1669816970825195
1755208998.494603,243000,7.164451599121094
1755209056.7367914,244000,7.1718597412109375
1755209102.3811398,245000,7.192529201507568
1755209160.2983654,246000,7.20665168762207
1755209224.745357,247000,7.1734538078308105
1755209269.1275063,248000,7.193985462188721
1755209328.0662537,249000,7.200636386871338
1755209386.546326,250000,7.193836688995361
1755209432.3434496,251000,7.2071685791015625
1755209490.1037815,252000,7.20521354675293
1755209549.4069095,253000,7.196485996246338
1755209594.2754166,254000,7.209779739379883
1755209653.157374,255000,7.206691265106201
1755209711.729378,256000,7.2236127853393555
1755209758.0417325,257000,7.220451831817627
1755209816.525828,258000,7.224627494812012
1755209875.0269105,259000,7.221097469329834
1755209919.256423,260000,7.219590663909912
1755209978.3967044,261000,7.2170562744140625
1755210036.4998183,262000,7.224340915679932
1755210082.6369262,263000,7.22657585144043
1755210140.6674926,264000,7.218789577484131
1755210199.819585,265000,7.2296319007873535
1755210244.3672917,266000,7.221341609954834
1755210303.2564352,267000,7.2245306968688965
1755210362.20783,268000,7.231290817260742
1755210408.286452,269000,7.234066486358643
1755210466.1884649,270000,7.232946872711182
1755210525.0488346,271000,7.231813430786133
1755210569.731936,272000,7.2388916015625
1755210628.6555228,273000,7.245421886444092
1755210687.8522663,274000,7.234077453613281
1755210733.0435452,275000,7.242088794708252
1755210790.7834926,276000,7.255204677581787
1755210849.145631,277000,7.232585906982422
1755210893.7588742,278000,7.235723495483398
1755210953.0216093,279000,7.255274772644043
1755211011.4244072,280000,7.236804008483887
1755211057.3186808,281000,7.245029449462891
1755211114.9806933,282000,7.25412130355835
1755211173.9205601,283000,7.247963905334473
1755211219.2566679,284000,7.26198148727417
1755211278.184281,285000,7.261022567749023
1755211335.812804,286000,7.262642860412598
1755211381.208556,287000,7.282124042510986
1755211439.034617,288000,7.281936168670654
1755211498.394828,289000,7.271955966949463
1755211543.8399181,290000,7.283806324005127
1755211602.504325,291000,7.293957710266113
1755211660.5671275,292000,7.277083396911621
1755211705.7347994,293000,7.2880353927612305
1755211763.632742,294000,7.2880754470825195
1755211823.1613476,295000,7.291169166564941
1755211866.8142595,296000,7.290896415710449
1755211924.734719,297000,7.299903392791748
1755211981.8868375,298000,7.304836273193359
1755212027.007966,299000,7.309399127960205


==> data/SSLCoarse_imagenet_oodset_purity.csv <==
Wall time,Step,Value
1755195934.647528,1000,1.0
1755195990.4944625,2000,1.0
1755196046.85109,3000,0.999984622001648
1755196091.2770338,4000,0.9991032481193542
1755196149.7587585,5000,0.9974294900894165
1755196208.3864408,6000,0.9954548478126526
1755196254.9654846,7000,0.9936012625694275
1755196313.7836454,8000,0.993079423904419
1755196372.4578,9000,0.991603434085846
1755196416.8586144,10000,0.9844814538955688
1755196475.961027,11000,0.9783387780189514
1755196533.7065086,12000,0.9777950048446655
1755196579.2216105,13000,0.9718641638755798
1755196636.9497201,14000,0.9679079055786133
1755196695.9432695,15000,0.9653593301773071
1755196740.7069612,16000,0.9643965363502502
1755196799.1339736,17000,0.9630202651023865
1755196857.0609708,18000,0.9635637998580933
1755196902.3384,19000,0.964185893535614
1755196961.0894716,20000,0.9633655548095703
1755197019.9064195,21000,0.9647873640060425
1755197064.812293,22000,0.9708535671234131
1755197123.402481,23000,0.9756597876548767
1755197180.8148153,24000,0.9756714701652527
1755197226.132438,25000,0.9776213765144348
1755197284.009875,26000,0.979161262512207
1755197341.4331038,27000,0.977520763874054
1755197384.7357583,28000,0.9787083864212036
1755197441.7401352,29000,0.9796728491783142
1755197497.3858364,30000,0.9835968613624573
1755197541.2988987,31000,0.9888558387756348
1755197596.0363584,32000,0.985440194606781
1755197651.8618608,33000,0.9831787347793579
1755197693.2845302,34000,0.9819508194923401
1755197749.209586,35000,0.9826351404190063
1755197804.0687778,36000,0.9913332462310791
1755197846.942508,37000,0.9992873072624207
1755197902.057955,38000,0.9992871284484863
1755197958.0637655,39000,0.9990853667259216
1755197999.3527796,40000,0.9992620944976807
1755198055.0616126,41000,0.9993425607681274
1755198109.8053968,42000,0.9990479946136475
1755198152.4778008,43000,0.9991570115089417
1755198207.312951,44000,0.9989713430404663
1755198263.3230839,45000,0.9984428286552429
1755198306.1467211,46000,0.9975830912590027
1755198363.873087,47000,0.9965817332267761
1755198421.1736195,48000,0.993123471736908
1755198467.1713886,49000,0.9862855672836304
1755198525.3084981,50000,0.9794747829437256
1755198584.379804,51000,0.9758449792861938
1755198628.9319255,52000,0.9713752865791321
1755198687.7452805,53000,0.9687363505363464
1755198745.780159,54000,0.9667887091636658
1755198791.5355422,55000,0.9703176021575928
1755198849.097134,56000,0.9725217223167419
1755198907.8538687,57000,0.9648973345756531
1755198952.2111886,58000,0.9561789035797119
1755199011.8967254,59000,0.9527143239974976
1755199069.6575522,60000,0.9453390836715698
1755199115.3753185,61000,0.9372459053993225
1755199172.9160101,62000,0.9329936504364014
1755199231.4631586,63000,0.9203400015830994
1755199275.9835432,64000,0.9106709361076355
1755199334.6311765,65000,0.9058887362480164
1755199392.7590253,66000,0.9061329364776611
1755199438.4186554,67000,0.9115712642669678
1755199496.7954903,68000,0.9126352071762085
1755199555.8038397,69000,0.8979918360710144
1755199600.155421,70000,0.884307861328125
1755199659.0780118,71000,0.8691436052322388
1755199717.105337,72000,0.8559584021568298
1755199762.6354945,73000,0.8311108946800232
1755199820.60556,74000,0.8037219047546387
1755199908.7450078,75000,0.7859023809432983
1755199953.0313203,76000,0.7598093748092651
1755200012.1660671,77000,0.7354906797409058
1755200070.111617,78000,0.7102514505386353
1755200115.9420266,79000,0.7084264159202576
1755200173.7083566,80000,0.7098104953765869
1755200232.3342123,81000,0.6987149119377136
1755200276.483394,82000,0.6940533518791199
1755200335.8300982,83000,0.6886540055274963
1755200393.876991,84000,0.6832268238067627
1755200439.6239288,85000,0.672856330871582
1755200497.3253376,86000,0.662789523601532
1755200556.010743,87000,0.6564192771911621
1755200600.3023322,88000,0.6468667387962341
1755200659.8314776,89000,0.644691526889801
1755200717.8562775,90000,0.6371877193450928
1755200763.4931295,91000,0.6356057524681091
1755200821.0473619,92000,0.6320897340774536
1755200879.507699,93000,0.6353210210800171
1755200924.2758665,94000,0.6265192627906799
1755200983.277125,95000,0.6196390986442566
1755201041.7029169,96000,0.6157107949256897
1755201087.6673372,97000,0.6054589748382568
1755201145.4721413,98000,0.600250780582428
1755201204.044275,99000,0.5937240123748779
1755201248.4904587,100000,0.5907978415489197
1755201307.2988176,101000,0.5846765041351318
1755201365.5300252,102000,0.5873101949691772
1755201411.1645215,103000,0.5789605975151062
1755201468.7618122,104000,0.5795096158981323
1755201527.5335138,105000,0.5728040933609009
1755201572.2189205,106000,0.5711850523948669
1755201631.0272765,107000,0.5654014348983765
1755201689.7191849,108000,0.5570404529571533
1755201735.4025648,109000,0.5576801300048828
1755201793.3670743,110000,0.5543726682662964
1755201852.2258463,111000,0.5499082803726196
1755201897.3252676,112000,0.5486894249916077
1755201956.3321273,113000,0.5406612157821655
1755202014.6639981,114000,0.5378466248512268
1755202060.1209962,115000,0.5280830264091492
1755202118.1683202,116000,0.5251103639602661
1755202176.69351,117000,0.524429440498352
1755202221.5555582,118000,0.52167147397995
1755202280.4909482,119000,0.5199592709541321
1755202339.306144,120000,0.5196070075035095
1755202385.1803923,121000,0.5186989903450012
1755202442.9815786,122000,0.5180442333221436
1755202501.730101,123000,0.5122686624526978
1755202546.7755048,124000,0.5116456747055054
1755202606.117294,125000,0.5125523209571838
1755202664.3038547,126000,0.5062243938446045
1755202709.8830774,127000,0.5037052035331726
1755202767.5565133,128000,0.49872279167175293
1755202826.1138966,129000,0.4965613782405853
1755202870.6104836,130000,0.4939892590045929
1755202929.5729208,131000,0.4911108911037445
1755202987.9123368,132000,0.4874066710472107
1755203034.1119626,133000,0.48668918013572693
1755203092.363338,134000,0.48625829815864563
1755203151.4633152,135000,0.4870647192001343
1755203196.0314384,136000,0.48372891545295715
1755203254.7662873,137000,0.48216283321380615
1755203312.389617,138000,0.480544775724411
1755203358.1997864,139000,0.4799951910972595
1755203416.2544138,140000,0.4768323302268982
1755203475.4407318,141000,0.47331538796424866
1755203520.9529057,142000,0.4734947681427002
1755203579.5823238,143000,0.467997282743454
1755203637.4583564,144000,0.4665650725364685
1755203683.0665734,145000,0.46039244532585144
1755203740.959401,146000,0.45851829648017883
1755203799.856599,147000,0.4595458209514618
1755203844.9327724,148000,0.4562377631664276
1755203903.7264447,149000,0.45341575145721436
1755203961.982837,150000,0.4518286883831024
1755204007.3085487,151000,0.4491868317127228
1755204065.172363,152000,0.44120246171951294
1755204124.3817701,153000,0.4350767135620117
1755204169.8332107,154000,0.4363364577293396
1755204228.8196752,155000,0.436073899269104
1755204286.5163906,156000,0.4312382936477661
1755204331.771794,157000,0.4308250844478607
1755204389.669916,158000,0.42687439918518066
1755204448.505408,159000,0.4253499507904053
1755204492.9492621,160000,0.4229986369609833
1755204552.2437627,161000,0.4212123453617096
1755204611.0950096,162000,0.4265275001525879
1755204656.6864848,163000,0.41843903064727783
1755204714.4745674,164000,0.41708800196647644
1755204773.078488,165000,0.4184964597225189
1755204817.7411356,166000,0.41405853629112244
1755204877.4476438,167000,0.4127579629421234
1755204935.6770654,168000,0.4131198525428772
1755204981.1938136,169000,0.41193491220474243
1755205038.7306125,170000,0.4104025661945343
1755205097.8708816,171000,0.4102560877799988
1755205143.1703768,172000,0.40978753566741943
1755205202.0160666,173000,0.4097064733505249
1755205259.8876684,174000,0.4046642780303955
1755205305.2519557,175000,0.4056969881057739
1755205363.0603747,176000,0.4040759205818176
1755205421.7428784,177000,0.40349364280700684
1755205466.5428517,178000,0.40291303396224976
1755205525.2348425,179000,0.40136218070983887
1755205583.3725164,180000,0.4005342125892639
1755205629.772853,181000,0.3972800374031067
1755205687.9975777,182000,0.39389026165008545
1755205747.7681992,183000,0.3901122212409973
1755205792.2176323,184000,0.3870530128479004
1755205850.7115717,185000,0.37794724106788635
1755205908.4787395,186000,0.3756377398967743
1755205954.1879613,187000,0.36705076694488525
1755206011.7463076,188000,0.3667241632938385
1755206070.6419756,189000,0.36624014377593994
1755206128.552578,190000,0.3672335147857666
1755206174.8412042,191000,0.3640492856502533
1755206233.2339895,192000,0.36307960748672485
1755206292.1527655,193000,0.3612774908542633
1755206336.8219662,194000,0.3626878559589386
1755206395.6113214,195000,0.35699954628944397
1755206453.515343,196000,0.35716545581817627
1755206500.126248,197000,0.3549750745296478
1755206558.2513232,198000,0.35399121046066284
1755206617.056594,199000,0.35221078991889954
1755206661.7249131,200000,0.3510169982910156
1755206721.1841106,201000,0.34796762466430664
1755206779.457524,202000,0.34785258769989014
1755206826.2730846,203000,0.3451460897922516
1755206884.4920468,204000,0.34158560633659363
1755206943.611951,205000,0.3423847258090973
1755206988.535448,206000,0.33912020921707153
1755207047.642464,207000,0.3401188850402832
1755207105.5284295,208000,0.33817189931869507
1755207151.3021703,209000,0.33694207668304443
1755207210.109166,210000,0.33361580967903137
1755207269.8079624,211000,0.33538854122161865
1755207314.6724575,212000,0.32848110795021057
1755207373.43497,213000,0.32453787326812744
1755207431.3546526,214000,0.3229733109474182
1755207477.3648372,215000,0.32044437527656555
1755207535.9153714,216000,0.31274405121803284
1755207595.7961237,217000,0.3076097071170807
1755207640.032415,218000,0.30949413776397705
1755207699.9728777,219000,0.3077451288700104
1755207758.1291316,220000,0.30676162242889404
1755207803.4247506,221000,0.30824142694473267
1755207861.4183888,222000,0.3063366115093231
1755207919.9303155,223000,0.30576014518737793
1755207964.4587555,224000,0.3060726225376129
1755208023.234451,225000,0.30268874764442444
1755208081.495657,226000,0.304121196269989
1755208127.2567391,227000,0.3031144142150879
1755208185.9279728,228000,0.2989955544471741
1755208245.603089,229000,0.30519455671310425
1755208289.8795407,230000,0.3026403784751892
1755208348.6135955,231000,0.29988402128219604
1755208406.4840143,232000,0.3001924753189087
1755208452.318466,233000,0.30135971307754517
1755208510.5854046,234000,0.298539936542511
1755208570.0545738,235000,0.29958102107048035
1755208614.8229787,236000,0.2988613545894623
1755208673.8950324,237000,0.29982084035873413
1755208731.7102532,238000,0.2988492250442505
1755208777.8715682,239000,0.2984497547149658
1755208836.6714845,240000,0.2973046600818634
1755208895.1908116,241000,0.29694387316703796
1755208939.9081612,242000,0.29521557688713074
1755208998.490517,243000,0.2960110902786255
1755209056.7328734,244000,0.2957227826118469
1755209102.3741245,245000,0.2930036187171936
1755209160.2973676,246000,0.2921845018863678
1755209224.742153,247000,0.29520130157470703
1755209269.1246607,248000,0.29414841532707214
1755209328.046259,249000,0.2885619103908539
1755209386.5424583,250000,0.2871221601963043
1755209432.3395054,251000,0.2838417887687683
1755209490.0987592,252000,0.28229662775993347
1755209549.4031339,253000,0.2842561602592468
1755209594.2718945,254000,0.2817552387714386
1755209653.1560555,255000,0.28486883640289307
1755209711.7280567,256000,0.2808028757572174
1755209758.0232363,257000,0.2821589410305023
1755209816.5242586,258000,0.2769836187362671
1755209875.0243604,259000,0.28171396255493164
1755209919.2487922,260000,0.2794269919395447
1755209978.3888984,261000,0.2850149869918823
1755210036.4966712,262000,0.27790015935897827
1755210082.6327646,263000,0.28042471408843994
1755210140.66584,264000,0.27933987975120544
1755210199.8157618,265000,0.278114914894104
1755210244.365276,266000,0.2781223952770233
1755210303.254649,267000,0.2784672677516937
1755210362.2044048,268000,0.27390214800834656
1755210408.2844596,269000,0.2682377099990845
1755210466.1847053,270000,0.26980432868003845
1755210525.0476062,271000,0.2672531008720398
1755210569.7307343,272000,0.265465646982193
1755210628.6541495,273000,0.26224952936172485
1755210687.8500037,274000,0.26590073108673096
1755210733.0420938,275000,0.26267170906066895
1755210790.780902,276000,0.2623928487300873
1755210849.1409392,277000,0.2623210549354553
1755210893.755856,278000,0.26473361253738403
1755210953.0201633,279000,0.25919750332832336
1755211011.421377,280000,0.2606390416622162
1755211057.3167803,281000,0.2580268681049347
1755211114.9741285,282000,0.25886064767837524
1755211173.9171522,283000,0.2557078003883362
1755211219.252595,284000,0.2542412281036377
1755211278.1788602,285000,0.2543514370918274
1755211335.8080223,286000,0.25308194756507874
1755211381.2030532,287000,0.2536908984184265
1755211439.032573,288000,0.25247302651405334
1755211498.392551,289000,0.253830224275589
1755211543.8367743,290000,0.25180619955062866
1755211602.5006843,291000,0.25172463059425354
1755211660.5654287,292000,0.25281822681427
1755211705.7305498,293000,0.2494930922985077
1755211763.6288633,294000,0.250240296125412
1755211823.1592038,295000,0.24958564341068268
1755211866.8125758,296000,0.24892786145210266
1755211924.7335453,297000,0.24957159161567688
1755211981.8854396,298000,0.25069689750671387
1755212027.0060618,299000,0.24961590766906738


==> data/SSLCoarse_inat21_oodset_avgdepth.csv <==
Wall time,Step,Value
1756383003.1321938,1000,0.0
1756383032.7560437,2000,0.0013600990641862154
1756383062.4739103,3000,0.06695568561553955
1756383092.7550228,4000,0.1736617535352707
1756383135.9456336,5000,0.24559864401817322
1756383166.5854425,6000,0.28564026951789856
1756383197.5067177,7000,0.2990325689315796
1756383228.2386355,8000,0.312055766582489
1756383271.51708,9000,0.316059947013855
1756383302.2445757,10000,0.32480186223983765
1756383332.709655,11000,0.3221724033355713
1756383363.415988,12000,0.31877410411834717
1756383406.9284952,13000,0.30766761302948
1756383437.532322,14000,0.3135911524295807
1756383468.1800299,15000,0.2947118580341339
1756383498.8820837,16000,0.2920314073562622
1756383529.5092487,17000,0.27331382036209106
1756383572.8869076,18000,0.25194206833839417
1756383603.671573,19000,0.2571463882923126
1756383634.0482662,20000,0.23824520409107208
1756383664.7787197,21000,0.21844883263111115
1756383707.8134737,22000,0.22371035814285278
1756383738.489553,23000,0.2054140567779541
1756383769.0282376,24000,0.2202930897474289
1756383799.5542738,25000,0.21933649480342865
1756383843.1281552,26000,0.1864182949066162
1756383873.5691576,27000,0.1878373622894287
1756383903.7070374,28000,0.21375927329063416
1756383934.1321788,29000,0.22417119145393372
1756383977.3966386,30000,0.21239954233169556
1756384007.4326286,31000,0.21293574571609497
1756384037.5949898,32000,0.20933277904987335
1756384067.6725914,33000,0.16128581762313843
1756384098.100267,34000,0.2141048163175583
1756384141.218095,35000,0.24004046618938446
1756384171.4296927,36000,0.25148695707321167
1756384201.9178836,37000,0.236993208527565
1756384232.4705966,38000,0.23676177859306335
1756384275.3916304,39000,0.25867217779159546
1756384306.1401634,40000,0.24957439303398132
1756384336.360168,41000,0.23404887318611145
1756384366.8942804,42000,0.2670976221561432
1756384410.1488597,43000,0.2905134856700897
1756384440.8068335,44000,0.3037354052066803
1756384471.3535595,45000,0.2656491994857788
1756384501.9627452,46000,0.29868900775909424
1756384544.1185787,47000,0.32567280530929565
1756384573.8027542,48000,0.3546685576438904
1756384603.6129925,49000,0.365339994430542
1756384633.139078,50000,0.3345041573047638
1756384662.9119337,51000,0.3059118390083313
1756384704.7174861,52000,0.37315642833709717
1756384734.5788991,53000,0.39635995030403137
1756384764.249144,54000,0.4019070863723755
1756384793.6697543,55000,0.38025733828544617
1756384835.491776,56000,0.3717873692512512
1756384865.055786,57000,0.42217060923576355
1756384894.6075978,58000,0.4309220612049103
1756384924.6353574,59000,0.4461984634399414
1756384966.81709,60000,0.44526368379592896
1756384996.3789668,61000,0.43526798486709595
1756385026.3305418,62000,0.46962854266166687
1756385055.9378018,63000,0.47849956154823303
1756385097.9559178,64000,0.47751402854919434
1756385128.005516,65000,0.4771728813648224
1756385157.916299,66000,0.477301687002182
1756385187.96106,67000,0.4734848737716675
1756385217.7698653,68000,0.48422670364379883
1756385260.3392513,69000,0.5000016689300537
1756385290.3777847,70000,0.5032268762588501
1756385319.9707022,71000,0.4985930323600769
1756385349.7777462,72000,0.5040313005447388
1756385392.3670168,73000,0.5126184225082397
1756385421.919249,74000,0.5212884545326233
1756385452.1424394,75000,0.5376859903335571
1756385481.9248257,76000,0.5577475428581238
1756385524.0496767,77000,0.568927526473999
1756385553.91325,78000,0.5705162286758423
1756385583.7228322,79000,0.5745635628700256
1756385613.487408,80000,0.5801389813423157
1756385643.0160482,81000,0.5981357097625732
1756385685.0692937,82000,0.6323373317718506
1756385714.8336492,83000,0.6421879529953003
1756385744.5249577,84000,0.6546016931533813
1756385773.933261,85000,0.6737268567085266
1756385816.303872,86000,0.6886498332023621
1756385846.0246472,87000,0.7147330045700073
1756385875.594556,88000,0.7443337440490723
1756385905.1100485,89000,0.7937684059143066
1756385947.0839434,90000,0.8314909338951111
1756385976.5719037,91000,0.877112865447998
1756386006.340649,92000,0.9326307773590088
1756386035.8828566,93000,0.9907450079917908
1756386077.7950869,94000,1.0472179651260376
1756386107.7082808,95000,1.0872031450271606
1756386137.2258353,96000,1.1117388010025024
1756386166.7294765,97000,1.1154488325119019
1756386196.5390067,98000,1.131813883781433
1756386238.3865635,99000,1.1629040241241455
1756386268.0264456,100000,1.1919612884521484
1756386297.359847,101000,1.2128340005874634
1756386326.9406085,102000,1.2282655239105225
1756386368.9530456,103000,1.2470061779022217
1756386398.5240557,104000,1.2558221817016602
1756386427.973926,105000,1.2552155256271362
1756386457.4792743,106000,1.2529081106185913
1756386499.1350446,107000,1.2584482431411743
1756386528.8214622,108000,1.2627012729644775
1756386558.4953482,109000,1.2677842378616333
1756386587.96859,110000,1.2842274904251099
1756386630.1125903,111000,1.2852779626846313
1756386659.5039883,112000,1.2885271310806274
1756386689.3355026,113000,1.2896783351898193
1756386719.1691914,114000,1.2915046215057373
1756386748.6543365,115000,1.2932087182998657
1756386791.0748932,116000,1.2948129177093506
1756386820.7835176,117000,1.2974193096160889
1756386850.230786,118000,1.2976946830749512
1756386880.0278025,119000,1.2966187000274658
1756386922.1304753,120000,1.298332691192627
1756386951.708565,121000,1.2969839572906494
1756386981.4936554,122000,1.3005582094192505
1756387010.8430786,123000,1.3009390830993652
1756387052.985764,124000,1.305033564567566
1756387082.5185027,125000,1.3052735328674316
1756387112.0883377,126000,1.306086778640747
1756387141.7499354,127000,1.3038041591644287
1756387183.946394,128000,1.310552716255188
1756387213.2607274,129000,1.3154518604278564
1756387243.003204,130000,1.312565565109253
1756387272.5379462,131000,1.3108574151992798
1756387302.1933026,132000,1.3096020221710205
1756387344.1660285,133000,1.3086999654769897
1756387373.7108333,134000,1.3141722679138184
1756387403.2692487,135000,1.3165785074234009
1756387432.880415,136000,1.3189846277236938
1756387474.6972609,137000,1.3234760761260986
1756387504.1098766,138000,1.3205446004867554
1756387533.8430328,139000,1.3204963207244873
1756387563.3119733,140000,1.3220703601837158
1756387605.3850884,141000,1.3278722763061523
1756387634.9568667,142000,1.3287363052368164
1756387664.753746,143000,1.3341879844665527
1756387694.618224,144000,1.3329248428344727
1756387736.3824997,145000,1.3357161283493042
1756387766.0472612,146000,1.3350226879119873
1756387795.5214415,147000,1.334429144859314
1756387825.1538005,148000,1.337965965270996
1756387854.8039796,149000,1.3401836156845093
1756387896.7617326,150000,1.3438210487365723
1756387926.1164074,151000,1.3473681211471558
1756387955.8479772,152000,1.3434529304504395
1756387985.505557,153000,1.3462815284729004
1756388027.6124935,154000,1.3483402729034424
1756388057.192288,155000,1.34293532371521
1756388086.6547942,156000,1.3554415702819824
1756388116.3416848,157000,1.3576133251190186
1756388158.2421703,158000,1.3643931150436401
1756388187.7480357,159000,1.3696837425231934
1756388217.2855926,160000,1.3706718683242798
1756388247.0870252,161000,1.3671395778656006
1756388276.5229774,162000,1.3659547567367554
1756388318.583379,163000,1.3739523887634277
1756388348.1687386,164000,1.3789231777191162
1756388377.9504056,165000,1.381091594696045
1756388407.6310575,166000,1.3835809230804443
1756388449.4439037,167000,1.384406328201294
1756388479.6653755,168000,1.3920421600341797
1756388509.3248274,169000,1.3879972696304321
1756388539.4299777,170000,1.387893795967102
1756388581.5225146,171000,1.392425775527954
1756388610.9926221,172000,1.39617919921875
1756388640.9316928,173000,1.4002223014831543
1756388670.6413455,174000,1.401842474937439
1756388712.6906128,175000,1.4084280729293823
1756388742.3997386,176000,1.415604829788208
1756388772.1818502,177000,1.4235014915466309
1756388801.6618183,178000,1.4246563911437988
1756388831.3872857,179000,1.4345953464508057
1756388873.4106863,180000,1.4355614185333252
1756388902.941565,181000,1.434639811515808
1756388932.5846076,182000,1.4445912837982178
1756388962.22671,183000,1.456899642944336
1756389004.2930655,184000,1.4669322967529297
1756389033.9772666,185000,1.4784232378005981
1756389063.440583,186000,1.4865176677703857
1756389093.0715084,187000,1.5031108856201172
1756389135.1546311,188000,1.5099509954452515
1756389164.6025538,189000,1.5228434801101685
1756389194.2457955,190000,1.531517505645752
1756389224.004641,191000,1.535378336906433
1756389266.0403554,192000,1.5442088842391968
1756389295.9737406,193000,1.5467365980148315
1756389325.359486,194000,1.5535962581634521
1756389354.8990273,195000,1.5650417804718018
1756389384.893042,196000,1.5673513412475586
1756389426.6386588,197000,1.5756441354751587
1756389456.457821,198000,1.5867754220962524
1756389486.6333978,199000,1.595372200012207
1756389515.9539506,200000,1.5994234085083008
1756389558.130661,201000,1.604621410369873
1756389587.4821198,202000,1.6024452447891235
1756389617.0916297,203000,1.6085681915283203
1756389646.8772073,204000,1.611707329750061
1756389688.5781126,205000,1.6097373962402344
1756389718.117047,206000,1.613586187362671
1756389747.7122014,207000,1.618276596069336
1756389777.0867574,208000,1.622553825378418
1756389818.8920975,209000,1.6214853525161743
1756389848.408496,210000,1.6250195503234863
1756389877.5759516,211000,1.625823736190796
1756389907.2059982,212000,1.6234852075576782
1756389936.6817725,213000,1.6236293315887451
1756389978.5192053,214000,1.626750111579895
1756390007.9809704,215000,1.6309316158294678
1756390037.245429,216000,1.6360684633255005
1756390066.7572026,217000,1.6337058544158936
1756390108.7577553,218000,1.6289756298065186
1756390138.1850948,219000,1.633054494857788
1756390167.619418,220000,1.637298583984375
1756390197.32496,221000,1.6393598318099976
1756390239.2169027,222000,1.6432183980941772
1756390268.6443973,223000,1.6465308666229248
1756390297.8110075,224000,1.6490514278411865
1756390327.2459264,225000,1.6521906852722168
1756390369.095107,226000,1.6601816415786743
1756390398.5149715,227000,1.6608020067214966
1756390427.7987316,228000,1.6632342338562012
1756390457.2821372,229000,1.6703870296478271
1756390486.5139275,230000,1.6742594242095947
1756390528.4648042,231000,1.6750493049621582
1756390557.7986329,232000,1.6843103170394897
1756390587.1920354,233000,1.6902652978897095
1756390616.9299634,234000,1.690889596939087
1756390658.4270148,235000,1.689476490020752
1756390688.28861,236000,1.6929668188095093
1756390717.7979543,237000,1.7009941339492798
1756390746.941464,238000,1.7032179832458496
1756390789.1122353,239000,1.704934000968933
1756390818.5598955,240000,1.709703803062439
1756390847.8251052,241000,1.7062369585037231
1756390877.3114152,242000,1.7084019184112549
1756390906.715603,243000,1.7115797996520996
1756390948.5924518,244000,1.717421293258667
1756390978.0243003,245000,1.7222727537155151
1756391007.2137418,246000,1.7189910411834717
1756391036.6697724,247000,1.7208360433578491
1756391078.2410448,248000,1.7261415719985962
1756391107.6818366,249000,1.726656198501587
1756391137.0650558,250000,1.7238497734069824
1756391166.5740263,251000,1.7271881103515625
1756391207.9415202,252000,1.7279893159866333
1756391237.3547826,253000,1.7322148084640503
1756391266.6338043,254000,1.7397980690002441
1756391295.9487667,255000,1.7383428812026978
1756391337.8190093,256000,1.7443783283233643
1756391367.1724699,257000,1.748703122138977
1756391396.6465108,258000,1.7564513683319092
1756391426.0375807,259000,1.7856453657150269
1756391455.3084188,260000,1.8128193616867065
1756391497.0707676,261000,1.8332422971725464
1756391526.3696523,262000,1.845550775527954
1756391555.8875551,263000,1.8518106937408447
1756391585.2862735,264000,1.862815022468567
1756391626.6163547,265000,1.8852449655532837
1756391656.289081,266000,1.9032315015792847
1756391685.824765,267000,1.9173318147659302
1756391715.0467381,268000,1.9200942516326904
1756391756.9597464,269000,1.925983190536499
1756391786.6146374,270000,1.9317786693572998
1756391816.154216,271000,1.9474674463272095
1756391845.609505,272000,1.957367181777954
1756391887.0316122,273000,1.9707355499267578
1756391916.4891164,274000,2.0086421966552734
1756391946.0616925,275000,2.0311598777770996
1756391975.493262,276000,2.040644884109497
1756392004.9939928,277000,2.0580101013183594
1756392046.8044646,278000,2.0684473514556885
1756392076.5551255,279000,2.078096389770508
1756392106.067556,280000,2.098578453063965
1756392135.5889304,281000,2.109515428543091
1756392177.32493,282000,2.1189708709716797
1756392206.984281,283000,2.1224782466888428
1756392236.3460152,284000,2.1290066242218018
1756392265.954265,285000,2.1350207328796387
1756392307.979149,286000,2.129314661026001
1756392337.2296283,287000,2.130391836166382
1756392366.905313,288000,2.1354801654815674
1756392396.7675388,289000,2.1406469345092773
1756392438.5541024,290000,2.142042398452759
1756392468.1417446,291000,2.1422555446624756
1756392497.650097,292000,2.1415209770202637
1756392527.2883267,293000,2.1439430713653564
1756392556.935256,294000,2.1408448219299316
1756392598.774747,295000,2.146970510482788
1756392628.4239962,296000,2.151407480239868
1756392658.1124604,297000,2.1446049213409424
1756392687.5446582,298000,2.153158187866211
1756392729.4118621,299000,2.151796340942383
1756392758.9908786,300000,2.152108669281006
1756392788.361101,301000,2.164630174636841
1756392817.967264,302000,2.1677165031433105
1756392859.710861,303000,2.175658702850342
1756392889.3269897,304000,2.177460193634033
1756392918.8149,305000,2.1825668811798096
1756392948.2576203,306000,2.187013864517212
1756392990.0511167,307000,2.1897575855255127
1756393019.883548,308000,2.193617105484009
1756393049.3060226,309000,2.206064224243164
1756393078.9386888,310000,2.217329978942871
1756393108.5774863,311000,2.2209699153900146
1756393150.279839,312000,2.222378730773926
1756393179.9765387,313000,2.2224812507629395
1756393209.4406314,314000,2.2227675914764404
1756393239.0091865,315000,2.2307047843933105
1756393281.1440818,316000,2.2329180240631104
1756393310.5691352,317000,2.2386014461517334
1756393339.9329784,318000,2.2431788444519043
1756393369.7259533,319000,2.2490618228912354
1756393411.4137528,320000,2.250607490539551
1756393441.168646,321000,2.252937078475952
1756393470.809646,322000,2.2631163597106934
1756393500.1166706,323000,2.274571418762207
1756393529.6158054,324000,2.2832727432250977


==> data/SSLCoarse_inat21_oodset_purity.csv <==
Wall time,Step,Value
1756383003.1317277,1000,1.0
1756383032.7550774,2000,0.999991238117218
1756383062.4734924,3000,0.9996442794799805
1756383092.754571,4000,0.9968181252479553
1756383135.9446063,5000,0.9911543130874634
1756383166.58534,6000,0.9854817390441895
1756383197.5060964,7000,0.9822416305541992
1756383228.2375965,8000,0.9802366495132446
1756383271.5166092,9000,0.9782613515853882
1756383302.244434,10000,0.9762954115867615
1756383332.7089505,11000,0.9750674366950989
1756383363.4155335,12000,0.9741013646125793
1756383406.9280348,13000,0.9732356667518616
1756383437.5313606,14000,0.9715004563331604
1756383468.1798732,15000,0.9717056751251221
1756383498.8816183,16000,0.9708606600761414
1756383529.5081377,17000,0.9708576202392578
1756383572.8865833,18000,0.9710384011268616
1756383603.6711059,19000,0.9705901145935059
1756383634.0477557,20000,0.9725479483604431
1756383664.7768607,21000,0.9745033383369446
1756383707.812624,22000,0.9753281474113464
1756383738.4886298,23000,0.9765867590904236
1756383769.0271366,24000,0.9757777452468872
1756383799.5531209,25000,0.9761889576911926
1756383843.1267982,26000,0.979553759098053
1756383873.568664,27000,0.9865860939025879
1756383903.706225,28000,0.9883730411529541
1756383934.1312234,29000,0.987369954586029
1756383977.3958786,30000,0.991442084312439
1756384007.4315987,31000,0.9911183714866638
1756384037.5939643,32000,0.9937940835952759
1756384067.6711864,33000,0.9983052611351013
1756384098.0999508,34000,0.9955185651779175
1756384141.2171464,35000,0.9936744570732117
1756384171.4287136,36000,0.9933345913887024
1756384201.9173985,37000,0.9945353865623474
1756384232.4696622,38000,0.9951068758964539
1756384275.3915172,39000,0.9925305843353271
1756384306.1396391,40000,0.993950366973877
1756384336.359568,41000,0.9964145421981812
1756384366.8936853,42000,0.9943579435348511
1756384410.1478512,43000,0.9914365410804749
1756384440.80581,44000,0.9904242753982544
1756384471.3531804,45000,0.9948397874832153
1756384501.9617522,46000,0.9927867650985718
1756384544.11769,47000,0.9912362694740295
1756384573.8020027,48000,0.9883894920349121
1756384603.6128495,49000,0.9883228540420532
1756384633.1385794,50000,0.9917998909950256
1756384662.9105935,51000,0.9957619905471802
1756384704.7165866,52000,0.989448070526123
1756384734.5780368,53000,0.9863582849502563
1756384764.2490087,54000,0.9853280186653137
1756384793.6682093,55000,0.9889542460441589
1756384835.4907413,56000,0.9919506907463074
1756384865.0542705,57000,0.9853829741477966
1756384894.6071947,58000,0.9859367609024048
1756384924.6345484,59000,0.9843020439147949
1756384966.8165846,60000,0.9852368235588074
1756384996.377904,61000,0.9876857995986938
1756385026.3296988,62000,0.9836547374725342
1756385055.9368918,63000,0.9822850227355957
1756385097.9550579,64000,0.9819075465202332
1756385128.0044444,65000,0.9818896055221558
1756385157.9154599,66000,0.9824175834655762
1756385187.9576125,67000,0.9820959568023682
1756385217.7691016,68000,0.978970468044281
1756385260.3385012,69000,0.9721472263336182
1756385290.3769531,70000,0.9702252149581909
1756385319.969867,71000,0.9705508947372437
1756385349.776333,72000,0.9662685394287109
1756385392.366036,73000,0.9602916836738586
1756385421.9179935,74000,0.948636531829834
1756385452.1420248,75000,0.9311031103134155
1756385481.9244769,76000,0.9214398264884949
1756385524.0495415,77000,0.9171222448348999
1756385553.9127135,78000,0.9145995378494263
1756385583.716654,79000,0.9111224412918091
1756385613.486517,80000,0.9072322249412537
1756385643.015577,81000,0.892780065536499
1756385685.0682268,82000,0.8741665482521057
1756385714.832676,83000,0.8690189123153687
1756385744.5238934,84000,0.8577413558959961
1756385773.9299295,85000,0.8443328738212585
1756385816.3019662,86000,0.8333084583282471
1756385846.0240366,87000,0.8144410848617554
1756385875.5940263,88000,0.7988715767860413
1756385905.1090572,89000,0.773732602596283
1756385947.0834217,90000,0.7509201169013977
1756385976.5713694,91000,0.7285965085029602
1756386006.3394845,92000,0.6998533606529236
1756386035.8821654,93000,0.6698391437530518
1756386077.7949634,94000,0.6399999260902405
1756386107.7049649,95000,0.6159794926643372
1756386137.2248886,96000,0.5973435044288635
1756386166.7282615,97000,0.5930164456367493
1756386196.5388873,98000,0.5871221423149109
1756386238.3860018,99000,0.569419801235199
1756386268.0255048,100000,0.5450314283370972
1756386297.357402,101000,0.5266463160514832
1756386326.9396107,102000,0.5068294405937195
1756386368.9526315,103000,0.49522170424461365
1756386398.5236073,104000,0.4882200360298157
1756386427.973026,105000,0.4881020188331604
1756386457.4777522,106000,0.48790135979652405
1756386499.1341193,107000,0.4860368072986603
1756386528.8208065,108000,0.4846091866493225
1756386558.4947577,109000,0.48274457454681396
1756386587.9679763,110000,0.47695061564445496
1756386630.1116338,111000,0.47750771045684814
1756386659.5035224,112000,0.4758783280849457
1756386689.3344848,113000,0.47334548830986023
1756386719.1684911,114000,0.4727727770805359
1756386748.6506543,115000,0.471996545791626
1756386791.0747945,116000,0.47016283869743347
1756386820.781614,117000,0.46902698278427124
1756386850.2300024,118000,0.46774521470069885
1756386880.0268779,119000,0.4688493013381958
1756386922.1295915,120000,0.4671400189399719
1756386951.7078624,121000,0.46818408370018005
1756386981.4925306,122000,0.4657062292098999
1756387010.8423452,123000,0.46529823541641235
1756387052.985211,124000,0.4626646339893341
1756387082.5174947,125000,0.4625241458415985
1756387112.0874767,126000,0.46163156628608704
1756387141.748958,127000,0.4622483253479004
1756387183.9459991,128000,0.4596799910068512
1756387213.2596674,129000,0.45602408051490784
1756387243.0027933,130000,0.45714232325553894
1756387272.5370572,131000,0.4574797749519348
1756387302.1927917,132000,0.4584231972694397
1756387344.1650412,133000,0.4591464400291443
1756387373.7101386,134000,0.45625779032707214
1756387403.2685118,135000,0.45468589663505554
1756387432.8792136,136000,0.4520406723022461
1756387474.6968312,137000,0.44953274726867676
1756387504.1061392,138000,0.4498412311077118
1756387533.8423657,139000,0.4517219662666321
1756387563.310167,140000,0.4492041766643524
1756387605.3846822,141000,0.446533739566803
1756387634.9564528,142000,0.4460994601249695
1756387664.7529602,143000,0.4403012692928314
1756387694.6170797,144000,0.44378387928009033
1756387736.3818784,145000,0.4404098391532898
1756387766.0465178,146000,0.4414886236190796
1756387795.5206342,147000,0.44017624855041504
1756387825.153717,148000,0.43953120708465576
1756387854.8030832,149000,0.43589186668395996
1756387896.760819,150000,0.43420639634132385
1756387926.1158936,151000,0.4294328987598419
1756387955.8475437,152000,0.4322539269924164
1756387985.504318,153000,0.43152230978012085
1756388027.6119964,154000,0.42868173122406006
1756388057.191833,155000,0.43061551451683044
1756388086.6529634,156000,0.4221089780330658
1756388116.341321,157000,0.42024219036102295
1756388158.241023,158000,0.4158592224121094
1756388187.747885,159000,0.4111790657043457
1756388217.2852626,160000,0.4093643128871918
1756388247.0865605,161000,0.41161221265792847
1756388276.5220158,162000,0.41178688406944275
1756388318.5828555,163000,0.40712183713912964
1756388348.167635,164000,0.40277576446533203
1756388377.9500234,165000,0.4003956913948059
1756388407.630549,166000,0.398335337638855
1756388449.4430695,167000,0.39796438813209534
1756388479.6647968,168000,0.3931087255477905
1756388509.323568,169000,0.3941333293914795
1756388539.4290552,170000,0.39421290159225464
1756388581.5218582,171000,0.3885525166988373
1756388610.9913845,172000,0.3876739740371704
1756388640.930313,173000,0.3841079771518707
1756388670.6409218,174000,0.38134077191352844
1756388712.6898615,175000,0.37557387351989746
1756388742.3985834,176000,0.3702569901943207
1756388772.1779556,177000,0.36403852701187134
1756388801.6614265,178000,0.36186152696609497
1756388831.3852289,179000,0.3550587296485901
1756388873.4100232,180000,0.3529021441936493
1756388902.9404984,181000,0.35476016998291016
1756388932.5835414,182000,0.34803763031959534
1756388962.2253594,183000,0.3385479152202606
1756389004.2924023,184000,0.3312635123729706
1756389033.9763145,185000,0.32367557287216187
1756389063.4404447,186000,0.31969884037971497
1756389093.0689983,187000,0.3077726662158966
1756389135.1538315,188000,0.3045749366283417
1756389164.6012266,189000,0.2973255515098572
1756389194.2447572,190000,0.29180800914764404
1756389224.0036159,191000,0.2887207865715027
1756389266.0398047,192000,0.2834843099117279
1756389295.972619,193000,0.2819264233112335
1756389325.3589897,194000,0.2785414755344391
1756389354.8988993,195000,0.270850270986557
1756389384.8920813,196000,0.27108290791511536
1756389426.6381793,197000,0.266112357378006
1756389456.4573,198000,0.25833797454833984
1756389486.6328273,199000,0.2529534101486206
1756389515.9525461,200000,0.250931054353714
1756389558.1296108,201000,0.24795156717300415
1756389587.4816835,202000,0.24760538339614868
1756389617.0915112,203000,0.24498136341571808
1756389646.8767588,204000,0.24280010163784027
1756389688.577076,205000,0.2441606968641281
1756389718.116261,206000,0.24285511672496796
1756389747.7112777,207000,0.23775312304496765
1756389777.0857475,208000,0.23598138988018036
1756389818.8915858,209000,0.2365671843290329
1756389848.407362,210000,0.23373371362686157
1756389877.5753727,211000,0.23442792892456055
1756389907.2054374,212000,0.23653088510036469
1756389936.6809113,213000,0.2343045175075531
1756389978.5182867,214000,0.23285341262817383
1756390007.9803994,215000,0.2320016771554947
1756390037.2453556,216000,0.22832448780536652
1756390066.7562788,217000,0.2299920618534088
1756390108.7568371,218000,0.2337808459997177
1756390138.1846104,219000,0.23119257390499115
1756390167.6190007,220000,0.2275979071855545
1756390197.3201911,221000,0.2285221815109253
1756390239.2164345,222000,0.2268810272216797
1756390268.6442986,223000,0.22529028356075287
1756390297.8108625,224000,0.22407621145248413
1756390327.245561,225000,0.22474044561386108
1756390369.0949543,226000,0.22112879157066345
1756390398.5142295,227000,0.22135747969150543
1756390427.798213,228000,0.2214614301919937
1756390457.281734,229000,0.21691158413887024
1756390486.5137913,230000,0.21555368602275848
1756390528.4634087,231000,0.21654701232910156
1756390557.7977443,232000,0.21166248619556427
1756390587.1915863,233000,0.20985262095928192
1756390616.9282565,234000,0.21014583110809326
1756390658.4264832,235000,0.20890121161937714
1756390688.2881193,236000,0.208328977227211
1756390717.797883,237000,0.20486265420913696
1756390746.9408958,238000,0.20300640165805817
1756390789.111774,239000,0.20459002256393433
1756390818.5597858,240000,0.20064622163772583
1756390847.8246396,241000,0.20363208651542664
1756390877.3109114,242000,0.20259347558021545
1756390906.71507,243000,0.20209449529647827
1756390948.5919352,244000,0.19964268803596497
1756390978.0241942,245000,0.19801443815231323
1756391007.2129545,246000,0.199726402759552
1756391036.6679559,247000,0.19927409291267395
1756391078.2398796,248000,0.1968558430671692
1756391107.6813543,249000,0.19546951353549957
1756391137.0616853,250000,0.19906920194625854
1756391166.5739048,251000,0.1972387284040451
1756391207.9410517,252000,0.198211669921875
1756391237.3536487,253000,0.19597592949867249
1756391266.6329272,254000,0.19215737283229828
1756391295.9478261,255000,0.19279825687408447
1756391337.8185632,256000,0.19388581812381744
1756391367.1719577,257000,0.19319528341293335
1756391396.6460783,258000,0.19186007976531982
1756391426.0374444,259000,0.1890152096748352
1756391455.3075387,260000,0.18640387058258057
1756391497.0698786,261000,0.18006093800067902
1756391526.3687701,262000,0.1780007779598236
1756391555.8832722,263000,0.17876596748828888
1756391585.285492,264000,0.1790025681257248
1756391626.6156306,265000,0.17669720947742462
1756391656.2886152,266000,0.1746528148651123
1756391685.8221674,267000,0.1730339378118515
1756391715.0457509,268000,0.1764041930437088
1756391756.9593139,269000,0.17688040435314178
1756391786.613618,270000,0.17567501962184906
1756391816.1537313,271000,0.17199355363845825
1756391845.608482,272000,0.1726924031972885
1756391887.0309513,273000,0.17510926723480225
1756391916.488532,274000,0.17490224540233612
1756391946.0610824,275000,0.17374403774738312
1756391975.4925013,276000,0.17310257256031036
1756392004.9920442,277000,0.16699543595314026
1756392046.8021505,278000,0.16648614406585693
1756392076.5542097,279000,0.1641889065504074
1756392106.0670705,280000,0.16334268450737
1756392135.5878263,281000,0.16278359293937683
1756392177.3243372,282000,0.15948395431041718
1756392206.9836934,283000,0.1573391854763031
1756392236.345022,284000,0.1555657684803009
1756392265.954121,285000,0.1542385369539261
1756392307.9786143,286000,0.15681040287017822
1756392337.2254512,287000,0.15670086443424225
1756392366.9047215,288000,0.1545247733592987
1756392396.7666266,289000,0.15427443385124207
1756392438.553691,290000,0.1531836986541748
1756392468.1411486,291000,0.15450991690158844
1756392497.6466198,292000,0.15398085117340088
1756392527.2877796,293000,0.15364962816238403
1756392556.9340525,294000,0.15574416518211365
1756392598.773015,295000,0.1537828892469406
1756392628.4235277,296000,0.15201979875564575
1756392658.111938,297000,0.15464110672473907
1756392687.543557,298000,0.15196500718593597
1756392729.4117131,299000,0.1520819067955017
1756392758.9900744,300000,0.15368305146694183
1756392788.3609717,301000,0.15217265486717224
1756392817.9644022,302000,0.15299977362155914
1756392859.7102768,303000,0.15073025226593018
1756392889.3265347,304000,0.15115921199321747
1756392918.8139343,305000,0.15160931646823883
1756392948.2565758,306000,0.15043717622756958
1756392990.050571,307000,0.15164728462696075
1756393019.8827462,308000,0.15098142623901367
1756393049.3059065,309000,0.1504632830619812
1756393078.9355795,310000,0.14749543368816376
1756393108.5770886,311000,0.14954350888729095
1756393150.279068,312000,0.15034162998199463
1756393179.9755254,313000,0.14995534718036652
1756393209.4405572,314000,0.1517534703016281
1756393239.0088313,315000,0.14947237074375153
1756393281.1431425,316000,0.148529052734375
1756393310.5683098,317000,0.146541565656662
1756393339.9324212,318000,0.14384816586971283
1756393369.7248707,319000,0.1447196900844574
1756393411.4131649,320000,0.1484716534614563
1756393441.1681144,321000,0.14988355338573456
1756393470.8085492,322000,0.14696401357650757
1756393500.1158767,323000,0.14493386447429657
1756393529.6153421,324000,0.1432575136423111


==> data/SSLCoarse_ood_hdists.csv <==
x,y,value
0,0,1293.0
1,0,8620.0
2,0,1040.0
3,0,324.0
4,0,64.0
5,0,0.0
6,0,0.0
0,1,115.0
1,1,45.0
2,1,33.0
3,1,26.0
4,1,637.0
5,1,16.0
6,1,0.0
0,2,25.0
1,2,17.0
2,2,11.0
3,2,4.0
4,2,440.0
5,2,2.0
6,2,0.0
0,3,6.0
1,3,4.0
2,3,18.0
3,3,7.0
4,3,2.0
5,3,4.0
6,3,0.0
0,4,0.0
1,4,0.0
2,4,4.0
3,4,1.0
4,4,1.0
5,4,0.0
6,4,0.0
0,5,0.0
1,5,0.0
2,5,0.0
3,5,0.0
4,5,0.0
5,5,0.0
6,5,0.0
0,6,0.0
1,6,0.0
2,6,0.0
3,6,0.0
4,6,0.0
5,6,0.0
6,6,0.0


==> data/ablation_bmhd_mix_minhd.csv <==
Step,SSLBase,SSLCoarse,SSLCoarseAgecutoff,SupervisedOnly
0,3.4216461181640625,3.2531003952026367,3.393662929534912,3.22921085357666
9,0.7922742366790771,0.7794232964515686,0.7792692184448242,0.8125177621841431
19,0.7652810215950012,0.7385016679763794,0.728368878364563,0.7703332901000977
29,0.768566906452179,0.7154779434204102,0.7089293003082275,0.7607792615890503
39,0.7582274675369263,0.6822767853736877,0.6851716041564941,0.7641448378562927
49,0.7629116773605347,0.6690438985824585,0.6606345176696777,0.7546713352203369
59,0.7599813342094421,0.6630598306655884,0.6532076001167297,0.7371978759765625
69,0.7512326836585999,0.6625311374664307,0.659165620803833,0.7427835464477539
79,0.7532573938369751,0.664615273475647,0.6605444550514221,0.7403824329376221
89,0.7456158995628357,0.6730989217758179,0.6718195080757141,0.7521628141403198
99,0.7537611126899719,0.6817345023155212,0.6735376119613647,0.7439684271812439
109,0.7566530704498291,0.6830700635910034,0.6743443012237549,0.756102442741394
119,0.7635817527770996,0.692874550819397,0.6752645969390869,0.7429245114326477
129,0.763626754283905,0.6962556838989258,0.6659299731254578,0.7424322366714478
139,0.7582674622535706,0.7049497365951538,0.6665626168251038,0.746360182762146
149,0.7631199955940247,0.7075698375701904,0.6751086711883545,0.7432383298873901
159,0.7682482004165649,0.7163375020027161,0.6695271134376526,0.7393544912338257
169,0.7708230018615723,0.7236664295196533,0.6722143888473511,0.7384790182113647
179,0.7680324912071228,0.7263518571853638,0.673591136932373,0.7452172040939331
189,0.768743634223938,0.7200276851654053,0.6744387149810791,0.7501858472824097
199,0.7664744257926941,0.7301216721534729,0.6749687194824219,0.7606422901153564
209,0.7745763063430786,0.7305700182914734,0.6796478033065796,0.7496967315673828
219,0.7707802057266235,0.726500928401947,0.6745160222053528,0.7547968626022339
229,0.7838118076324463,0.7326700091362,0.685853123664856,0.7542158365249634
239,0.7757282853126526,0.7404688596725464,0.6854273676872253,0.736822247505188
249,0.7871084213256836,0.7420061826705933,0.6833146810531616,0.7552478313446045
259,0.7880921363830566,0.7483540773391724,0.6940456032752991,0.7447762489318848
269,0.7775371670722961,0.7504258751869202,0.6877831816673279,0.7464526891708374
279,0.7867136001586914,0.750656008720398,0.6898666024208069,0.7485488057136536
289,0.7832207679748535,0.7545917630195618,0.6860263347625732,0.7522987127304077
299,0.7762370109558105,0.7652045488357544,0.6872793436050415,0.7353162169456482
309,0.7810043096542358,0.7747179269790649,0.6831203103065491,0.741267740726471
319,0.7767565250396729,0.781053900718689,0.6902369856834412,0.7461589574813843
329,0.7818499207496643,0.7835718393325806,0.6927594542503357,0.7486776113510132
339,0.7884888648986816,0.7818889021873474,0.6938643455505371,0.7610143423080444
349,0.7854835987091064,0.7838799953460693,0.6975495219230652,0.7459582090377808
359,0.7877680063247681,0.7836160659790039,0.6936954259872437,0.7475795745849609
369,0.7814803123474121,0.7857539653778076,0.6834909915924072,0.7481895089149475
379,0.7822240591049194,0.7933763265609741,0.6952881813049316,0.7613734602928162
389,0.7972373962402344,0.7929050326347351,0.6981817483901978,0.7536648511886597
399,0.7940624952316284,0.7897284626960754,0.6948827505111694,0.7488694190979004


==> data/assignment_hist_Buteo_correct.csv <==
x,y
0,0.0
0,14.78750327253645
10,14.78750327253645
10,1.0341216511038205
20,1.0341216511038205
20,0.22689588969366703
30,0.22689588969366703
30,0.04799720743519842
40,0.04799720743519842
40,0.008726764988217894
50,0.008726764988217894
60,0.008726764988217894
70,0.008726764988217894
70,0.0
80,0.0
80,0.008726764988217894
90,0.008726764988217894
90,0.06108735491752526
100,0.06108735491752526
100,0.013090147482326842
110,0.013090147482326842
120,0.013090147482326842
120,0.04799720743519842
130,0.04799720743519842
130,0.013090147482326842
140,0.013090147482326842
140,0.004363382494108947
150,0.004363382494108947
150,0.021816912470544736
160,0.021816912470544736
160,0.004363382494108947
170,0.004363382494108947
170,0.008726764988217894
180,0.008726764988217894
190,0.008726764988217894
200,0.008726764988217894
200,0.004363382494108947
210,0.004363382494108947
210,0.01745352997643579
220,0.01745352997643579
220,0.0
230,0.0
230,0.004363382494108947
240,0.004363382494108947
250,0.004363382494108947
250,0.013090147482326842
260,0.013090147482326842
260,0.0
270,0.0
280,0.0
290,0.0
300,0.0
310,0.0
310,0.004363382494108947
320,0.004363382494108947
320,0.0
330,0.0
340,0.0
350,0.0
360,0.0
370,0.0
380,0.0
390,0.0
400,0.0


==> data/assignment_hist_Buteo_incorrect.csv <==
x,y
0,0.0
0,0.14399162230561136
10,0.14399162230561136
10,0.33161706955231796
20,0.33161706955231796
20,0.676324286586956
30,0.676324286586956
30,12.588358495505418
40,12.588358495505418
40,0.32725368705817104
50,0.32725368705817104
50,0.039270442446980525
60,0.039270442446980525
60,0.052360589929307366
70,0.052360589929307366
70,0.3883410419756963
80,0.3883410419756963
80,2.4784012566538838
90,2.4784012566538838
90,13.330133519502834
100,13.330133519502834
100,51.618814905320264
110,51.618814905320264
110,0.36652412950485314
120,0.36652412950485314
120,0.17017191727011038
130,0.17017191727011038
130,0.0785408848938971
140,0.0785408848938971
140,0.0829042673880025
150,0.0829042673880025
150,0.043633824941053945
160,0.043633824941053945
160,0.10472117985852947
170,0.10472117985852947
170,0.08726764988210789
180,0.08726764988210789
180,0.06981411990568631
190,0.06981411990568631
200,0.06981411990568631
200,0.08726764988210789
210,0.08726764988210789
210,0.05672397242337013
220,0.05672397242337013
220,0.052360589929264734
230,0.052360589929264734
230,0.10908456235263486
240,0.10908456235263486
240,0.021816912470526972
250,0.021816912470526972
250,0.017453529976421578
260,0.017453529976421578
270,0.017453529976421578
280,0.017453529976421578
280,0.03927044244694855
290,0.03927044244694855
290,0.034907059952843156
300,0.034907059952843156
300,0.021816912470526972
310,0.021816912470526972
310,0.008726764988210789
320,0.008726764988210789
330,0.008726764988210789
330,0.021816912470526972
340,0.021816912470526972
340,0.0043633824941053945
350,0.0043633824941053945
350,0.017453529976421578
360,0.017453529976421578
360,0.008726764988210789
370,0.008726764988210789
370,0.0043633824941053945
380,0.0043633824941053945
380,0.0
390,0.0
390,0.017453529976421578
400,0.017453529976421578
400,0.0


==> data/assignment_hist_Coenagrionidae_correct.csv <==
x,y
0,0.0
0,40.740740740737
10,40.740740740737
10,0.32333921222804207
20,0.32333921222804207
20,0.1704879482656949
30,0.1704879482656949
30,0.19400352733682524
40,0.19400352733682524
40,0.01763668430334775
50,0.01763668430334775
50,0.0
60,0.0
70,0.0
80,0.0
90,0.0
100,0.0
100,0.011757789535565166
110,0.011757789535565166
110,0.01763668430334775
120,0.01763668430334775
120,0.023515579071130333
130,0.023515579071130333
130,0.0352733686066955
140,0.0352733686066955
140,0.08230452674895616
150,0.08230452674895616
150,0.07642563198117358
160,0.07642563198117358
160,0.011757789535565166
170,0.011757789535565166
170,0.01763668430334775
180,0.01763668430334775
180,0.011757789535565166
190,0.011757789535565166
190,0.005878894767782583
200,0.005878894767782583
200,0.0
210,0.0
210,0.01763668430334775
220,0.01763668430334775
220,0.011757789535565166
230,0.011757789535565166
230,0.005878894767782583
240,0.005878894767782583
240,0.0
250,0.0
260,0.0
270,0.0
270,0.011757789535565166
280,0.011757789535565166
280,0.0
290,0.0
290,0.005878894767782583
300,0.005878894767782583
300,0.0
310,0.0
310,0.005878894767782583
320,0.005878894767782583
320,0.0
330,0.0
340,0.0
350,0.0
360,0.0
370,0.0
380,0.0
390,0.0
390,0.011757789535565166
400,0.011757789535565166
400,0.0


==> data/assignment_hist_Coenagrionidae_incorrect.csv <==
x,y
0,0.0
0,0.01763668430335097
10,0.01763668430335097
10,0.05878894767783657
20,0.05878894767783657
20,0.05291005291005288
30,0.05291005291005288
30,0.07054673721340399
40,0.07054673721340399
40,0.017636684303350997
50,0.017636684303350997
50,0.0
60,0.0
70,0.0
80,0.0
90,0.0
100,0.0
100,0.005878894767783666
110,0.005878894767783666
110,0.011757789535567331
120,0.011757789535567331
120,0.023515579071134607
130,0.023515579071134607
130,0.07642563198118729
140,0.07642563198118729
140,4.732510288065756
150,4.732510288065756
150,52.692533803638156
160,52.692533803638156
160,0.11169900058786908
170,0.11169900058786908
170,0.05878894767782583
180,0.05878894767782583
180,0.029394473838912916
190,0.029394473838912916
190,0.01763668430334775
200,0.01763668430334775
200,0.0352733686066955
210,0.0352733686066955
210,0.011757789535565166
220,0.011757789535565166
220,0.023515579071130333
230,0.023515579071130333
230,0.01763668430334775
240,0.01763668430334775
240,0.0352733686066955
250,0.0352733686066955
250,0.011757789535565166
260,0.011757789535565166
260,0.005878894767782583
270,0.005878894767782583
270,0.011757789535565166
280,0.011757789535565166
290,0.011757789535565166
290,0.0
300,0.0
300,0.005878894767782583
310,0.005878894767782583
310,0.011757789535565166
320,0.011757789535565166
320,0.0
330,0.0
330,0.005878894767782583
340,0.005878894767782583
340,0.0
350,0.0
350,0.005878894767782583
360,0.005878894767782583
360,0.0
370,0.0
380,0.0
380,0.011757789535565166
390,0.011757789535565166
390,0.005878894767782583
400,0.005878894767782583
400,0.0


==> data/assignment_hist_Rubus_correct.csv <==
x,y
0,0.0
0,19.43505289562714
10,19.43505289562714
10,20.06761915148741
20,20.06761915148741
20,2.868360780891365
30,2.868360780891365
30,1.734104046242308
40,1.734104046242308
40,0.5125967935433238
50,0.5125967935433238
50,0.11996946231865024
60,0.11996946231865024
60,0.054531573781204656
70,0.054531573781204656
70,0.3490020721997098
80,0.3490020721997098
80,0.3053768131747461
90,0.3053768131747461
90,0.6980041443994196
100,0.6980041443994196
100,0.7089104591556605
110,0.7089104591556605
110,0.5235031082995647
120,0.5235031082995647
120,0.3817210164684326
130,0.3817210164684326
130,0.316283127930987
140,0.316283127930987
140,0.19631366561233676
150,0.19631366561233676
150,0.2508452393935414
160,0.2508452393935414
160,0.11996946231865024
170,0.11996946231865024
170,0.22903260988105956
180,0.22903260988105956
180,0.1417820918311321
190,0.1417820918311321
190,0.3490020721997098
200,0.3490020721997098
200,0.18540735085609583
210,0.18540735085609583
210,0.10906314756240931
220,0.10906314756240931
220,0.13087577707489118
230,0.13087577707489118
230,0.07634420329368652
240,0.07634420329368652
240,0.032718944268722794
250,0.032718944268722794
250,0.13087577707489118
260,0.13087577707489118
260,0.09815683280616838
270,0.09815683280616838
270,0.054531573781204656
280,0.054531573781204656
290,0.054531573781204656
290,0.032718944268722794
300,0.032718944268722794
300,0.043625259024963725
310,0.043625259024963725
310,0.08725051804992745
320,0.08725051804992745
320,0.021812629512481863
330,0.021812629512481863
330,0.043625259024963725
340,0.043625259024963725
340,0.0
350,0.0
350,0.021812629512481863
360,0.021812629512481863
360,0.010906314756240931
370,0.010906314756240931
370,0.032718944268722794
380,0.032718944268722794
380,0.054531573781204656
390,0.054531573781204656
390,0.032718944268722794
400,0.032718944268722794
400,0.0


==> data/assignment_hist_Rubus_incorrect.csv <==
x,y
0,0.0
10,0.0
10,0.31628312793107216
20,0.31628312793107216
20,0.28356418366234015
30,0.28356418366234015
30,0.8070672919620426
40,0.8070672919620426
40,1.1996946231868324
50,1.1996946231868324
50,0.15268840658741656
60,0.15268840658741656
60,0.0
70,0.0
70,0.02181262951248808
80,0.02181262951248808
80,0.01090631475624404
90,0.01090631475624404
90,0.1090631475624404
100,0.1090631475624404
100,0.1635947213436606
110,0.1635947213436606
110,1.8104482495364747
120,1.8104482495364747
120,10.32828007416327
130,10.32828007416327
130,6.162067837278132
140,6.162067837278132
140,0.992474642818248
150,0.992474642818248
150,0.5016904787872463
160,0.5016904787872463
160,0.1963136656124007
170,0.1963136656124007
170,0.11996946231868932
180,0.11996946231868932
180,0.10906314756244484
190,0.10906314756244484
190,0.2072199803686452
200,0.2072199803686452
200,2.3557639873488085
210,2.3557639873488085
210,8.768677064019716
220,8.768677064019716
220,12.782200894314371
230,12.782200894314371
230,0.7307230886681424
240,0.7307230886681424
240,0.22903260988105956
250,0.22903260988105956
250,0.1417820918311321
260,0.1417820918311321
260,0.06543788853744559
270,0.06543788853744559
270,0.09815683280616838
280,0.09815683280616838
280,0.1417820918311321
290,0.1417820918311321
290,0.043625259024963725
300,0.043625259024963725
300,0.07634420329368652
310,0.07634420329368652
310,0.043625259024963725
320,0.043625259024963725
320,0.054531573781204656
330,0.054531573781204656
340,0.054531573781204656
350,0.054531573781204656
350,0.043625259024963725
360,0.043625259024963725
360,0.054531573781204656
370,0.054531573781204656
380,0.054531573781204656
380,0.06543788853744559
390,0.06543788853744559
390,0.032718944268722794
400,0.032718944268722794
400,0.0


==> data/id_confs_epoch299.csv <==
bin_center,accuracy,frequency
0.2520345363765955,0.0,4.63155944606549e-05
0.25952303819358347,,0.0
0.2670115400105715,0.0,4.63155944606549e-05
0.2745000418275595,0.0,4.63155944606549e-05
0.28198854364454745,0.0,9.26311889213098e-05
0.28947704546153546,0.0,0.00013894678338196472
0.2969655472785234,0.5,9.26311889213098e-05
0.30445404909551144,0.0,4.63155944606549e-05
0.31194255091249945,0.125,0.0003705247556852392
0.3194310527294874,0.0,9.26311889213098e-05
0.3269195545464754,0.0,0.00023157797230327452
0.3344080563634634,0.3333333333333333,0.00041684035014589413
0.3418965581804514,0.3,0.00046315594460654905
0.3493850599974394,0.2727272727272727,0.0005094715390672039
0.35687356181442736,0.07692307692307693,0.0006021027279885137
0.3643620636314154,0.16666666666666666,0.0005557871335278589
0.37185056544840334,0.2777777777777778,0.0008336807002917883
0.37933906726539135,0.09090909090909091,0.0005094715390672039
0.3868275690823793,0.47058823529411764,0.0007873651058311333
0.3943160708993673,0.5384615384615384,0.0006021027279885137
0.40180457271635533,0.40540540540540543,0.0017136769950442314
0.4092930745333433,0.4909090909090909,0.0025473576953360198
0.4167815763503313,0.4107142857142857,0.0025936732897966744
0.42427007816731926,0.6056338028169014,0.003288407206706498
0.4317585799843073,0.5217391304347826,0.004261034690380251
0.4392470818012953,0.5798319327731093,0.0055115557408179335
0.44673558361828325,0.5887096774193549,0.005743133713121208
0.45422408543527126,0.5882352941176471,0.007873651058311334
0.4617125872522592,0.6119402985074627,0.006206289657727757
0.46920108906924723,0.6511627906976745,0.0059747116854244825
0.47668959088623525,0.5987654320987654,0.007503126302626094
0.4841780927032232,0.6644736842105263,0.007039970358019545
0.4916665945202112,0.6,0.006715761196794961
0.4991550963371992,0.640625,0.0059283960909638275
0.5066435981541872,0.7482517482517482,0.006623130007873651
0.5141320999711751,0.6564885496183206,0.006067342874345792
0.5216206017881632,0.7142857142857143,0.005187346579593349
0.5291091036051512,0.6518987341772152,0.007317863924783475
0.5365976054221391,0.6942148760330579,0.005604186929739243
0.5440861072391272,0.706766917293233,0.006159974063267102
0.5515746090561151,0.7226277372262774,0.006345236441109721
0.5590631108731031,0.7272727272727273,0.006113658468806447
0.5665516126900911,0.7111111111111111,0.006252605252188412
0.574040114507079,0.703125,0.0059283960909638275
0.5815286163240672,0.6776859504132231,0.005604186929739243
0.5890171181410551,0.7203389830508474,0.005465240146357278
0.5965056199580431,0.7583333333333333,0.0055578713352785886
0.6039941217750311,0.7469879518072289,0.0076883886804687135
0.611482623592019,0.7094017094017094,0.005418924551896623
0.6189711254090071,0.7593984962406015,0.006159974063267102
0.626459627225995,0.7619047619047619,0.005835764902042517
0.633948129042983,0.7272727272727273,0.006113658468806447
0.641436630859971,0.7768595041322314,0.005604186929739243
0.648925132676959,0.795774647887324,0.006576814413412996
0.6564136344939471,0.7867647058823529,0.006298920846649066
0.663902136310935,0.7954545454545454,0.006113658468806447
0.671390638127923,0.7898550724637681,0.0063915520355703765
0.678879139944911,0.8129496402877698,0.006437867630031032
0.6863676417618989,0.8050847457627118,0.005465240146357278
0.693856143578887,0.7902097902097902,0.006623130007873651
0.7013446453958749,0.8076923076923077,0.0072252327358621644
0.708833147212863,0.7903225806451613,0.005743133713121208
0.716321649029851,0.8333333333333334,0.007503126302626094
0.7238101508468389,0.8322147651006712,0.006901023574637581
0.731298652663827,0.8686131386861314,0.006345236441109721
0.7387871544808149,0.7945205479452054,0.006762076791255615
0.7462756562978028,0.8666666666666667,0.007642073086008059
0.7537641581147909,0.8782051282051282,0.0072252327358621644
0.7612526599317788,0.8518518518518519,0.007503126302626094
0.7687411617487669,0.8648648648648649,0.0068547079801769255
0.7762296635657548,0.8907103825136612,0.008475753786299847
0.7837181653827429,0.8539325842696629,0.008244175813996573
0.7912066671997309,0.893491124260355,0.007827335463850678
0.7986951690167188,0.8604651162790697,0.007966282247232644
0.8061836708337069,0.9005524861878453,0.008383122597378537
0.8136721726506948,0.8934010152284264,0.009124172108749017
0.8211606744676828,0.9121951219512195,0.009494696864434255
0.8286491762846708,0.918552036199095,0.010235746375804733
0.8361376781016587,0.8990825688073395,0.010096799592422769
0.8436261799186469,0.914572864321608,0.009216803297670325
0.8511146817356348,0.8760683760683761,0.010837849103793247
0.8586031835526228,0.9,0.011578898615163726
0.8660916853696108,0.932806324110672,0.01171784539854569
0.8735801871865987,0.9090909090909091,0.012227316937612894
0.8810686890035868,0.9249146757679181,0.013570469176971887
0.8885571908205747,0.9326923076923077,0.014450465471724329
0.8960456926375627,0.9519230769230769,0.014450465471724329
0.9035341944545507,0.9445983379501385,0.016719929600296418
0.9110226962715386,0.9407216494845361,0.0179704506507341
0.9185111980885268,0.9502487562189055,0.01861886897318327
0.9259996999055147,0.9646017699115044,0.020934648696216016
0.9334882017225027,0.9460966542750929,0.024917789819832337
0.9409767035394907,0.9716666666666667,0.027789356676392943
0.9484652053564786,0.9668965517241379,0.03357880598397481
0.9559537071734667,0.9765258215962441,0.03946088648047798
0.9634422089904546,0.9901697944593387,0.051827150201472834
0.9709307108074425,0.9910958904109589,0.06762076791255615
0.9784192126244307,0.9964230965763924,0.09063961835950164
0.9859077144414186,0.9966159052453468,0.08211754897874114
0.9933962162584067,0.9978813559322034,0.021860960585429114


==> data/id_confs_epoch299_stairs.csv <==
x,y
0.2482902854681015,0.0
0.2482902854681015,4.63155944606549e-05
0.2557787872850895,4.63155944606549e-05
0.2557787872850895,0.0
0.2632672891020775,0.0
0.2632672891020775,4.63155944606549e-05
0.2707557909190655,4.63155944606549e-05
0.2707557909190655,4.63155944606549e-05
0.27824429273605344,4.63155944606549e-05
0.27824429273605344,9.26311889213098e-05
0.28573279455304146,9.26311889213098e-05
0.28573279455304146,0.00013894678338196472
0.29322129637002947,0.00013894678338196472
0.29322129637002947,9.26311889213098e-05
0.30070979818701743,9.26311889213098e-05
0.30070979818701743,4.63155944606549e-05
0.30819830000400544,4.63155944606549e-05
0.30819830000400544,0.0003705247556852392
0.3156868018209934,0.0003705247556852392
0.3156868018209934,9.26311889213098e-05
0.3231753036379814,9.26311889213098e-05
0.3231753036379814,0.00023157797230327452
0.33066380545496943,0.00023157797230327452
0.33066380545496943,0.00041684035014589413
0.3381523072719574,0.00041684035014589413
0.3381523072719574,0.00046315594460654905
0.3456408090889454,0.00046315594460654905
0.3456408090889454,0.0005094715390672039
0.35312931090593336,0.0005094715390672039
0.35312931090593336,0.0006021027279885137
0.36061781272292137,0.0006021027279885137
0.36061781272292137,0.0005557871335278589
0.3681063145399094,0.0005557871335278589
0.3681063145399094,0.0008336807002917883
0.37559481635689734,0.0008336807002917883
0.37559481635689734,0.0005094715390672039
0.3830833181738853,0.0005094715390672039
0.3830833181738853,0.0007873651058311333
0.3905718199908733,0.0007873651058311333
0.3905718199908733,0.0006021027279885137
0.39806032180786133,0.0006021027279885137
0.39806032180786133,0.0017136769950442314
0.40554882362484934,0.0017136769950442314
0.40554882362484934,0.0025473576953360198
0.4130373254418373,0.0025473576953360198
0.4130373254418373,0.0025936732897966744
0.42052582725882526,0.0025936732897966744
0.42052582725882526,0.003288407206706498
0.42801432907581327,0.003288407206706498
0.42801432907581327,0.004261034690380251
0.4355028308928013,0.004261034690380251
0.4355028308928013,0.0055115557408179335
0.4429913327097893,0.0055115557408179335
0.4429913327097893,0.005743133713121208
0.45047983452677726,0.005743133713121208
0.45047983452677726,0.007873651058311334
0.4579683363437652,0.007873651058311334
0.4579683363437652,0.006206289657727757
0.46545683816075323,0.006206289657727757
0.46545683816075323,0.0059747116854244825
0.47294533997774124,0.0059747116854244825
0.47294533997774124,0.007503126302626094
0.48043384179472925,0.007503126302626094
0.48043384179472925,0.007039970358019545
0.4879223436117172,0.007039970358019545
0.4879223436117172,0.006715761196794961
0.49541084542870517,0.006715761196794961
0.49541084542870517,0.0059283960909638275
0.5028993472456932,0.0059283960909638275
0.5028993472456932,0.006623130007873651
0.5103878490626812,0.006623130007873651
0.5103878490626812,0.006067342874345792
0.5178763508796691,0.006067342874345792
0.5178763508796691,0.005187346579593349
0.5253648526966572,0.005187346579593349
0.5253648526966572,0.007317863924783475
0.5328533545136451,0.007317863924783475
0.5328533545136451,0.005604186929739243
0.5403418563306331,0.005604186929739243
0.5403418563306331,0.006159974063267102
0.5478303581476212,0.006159974063267102
0.5478303581476212,0.006345236441109721
0.5553188599646091,0.006345236441109721
0.5553188599646091,0.006113658468806447
0.5628073617815972,0.006113658468806447
0.5628073617815972,0.006252605252188412
0.5702958635985851,0.006252605252188412
0.5702958635985851,0.0059283960909638275
0.5777843654155731,0.0059283960909638275
0.5777843654155731,0.005604186929739243
0.5852728672325611,0.005604186929739243
0.5852728672325611,0.005465240146357278
0.592761369049549,0.005465240146357278
0.592761369049549,0.0055578713352785886
0.6002498708665371,0.0055578713352785886
0.6002498708665371,0.0076883886804687135
0.607738372683525,0.0076883886804687135
0.607738372683525,0.005418924551896623
0.615226874500513,0.005418924551896623
0.615226874500513,0.006159974063267102
0.6227153763175011,0.006159974063267102
0.6227153763175011,0.005835764902042517
0.630203878134489,0.005835764902042517
0.630203878134489,0.006113658468806447
0.6376923799514771,0.006113658468806447
0.6376923799514771,0.005604186929739243
0.645180881768465,0.005604186929739243
0.645180881768465,0.006576814413412996
0.652669383585453,0.006576814413412996
0.652669383585453,0.006298920846649066
0.660157885402441,0.006298920846649066
0.660157885402441,0.006113658468806447
0.6676463872194289,0.006113658468806447
0.6676463872194289,0.0063915520355703765
0.675134889036417,0.0063915520355703765
0.675134889036417,0.006437867630031032
0.682623390853405,0.006437867630031032
0.682623390853405,0.005465240146357278
0.690111892670393,0.005465240146357278
0.690111892670393,0.006623130007873651
0.697600394487381,0.006623130007873651
0.697600394487381,0.0072252327358621644
0.7050888963043689,0.0072252327358621644
0.7050888963043689,0.005743133713121208
0.712577398121357,0.005743133713121208
0.712577398121357,0.007503126302626094
0.7200658999383449,0.007503126302626094
0.7200658999383449,0.006901023574637581
0.7275544017553329,0.006901023574637581
0.7275544017553329,0.006345236441109721
0.7350429035723209,0.006345236441109721
0.7350429035723209,0.006762076791255615
0.7425314053893088,0.006762076791255615
0.7425314053893088,0.007642073086008059
0.7500199072062969,0.007642073086008059
0.7500199072062969,0.0072252327358621644
0.7575084090232849,0.0072252327358621644
0.7575084090232849,0.007503126302626094
0.7649969108402729,0.007503126302626094
0.7649969108402729,0.0068547079801769255
0.7724854126572609,0.0068547079801769255
0.7724854126572609,0.008475753786299847
0.7799739144742488,0.008475753786299847
0.7799739144742488,0.008244175813996573
0.7874624162912369,0.008244175813996573
0.7874624162912369,0.007827335463850678
0.7949509181082248,0.007827335463850678
0.7949509181082248,0.007966282247232644
0.8024394199252128,0.007966282247232644
0.8024394199252128,0.008383122597378537
0.8099279217422009,0.008383122597378537
0.8099279217422009,0.009124172108749017
0.8174164235591888,0.009124172108749017
0.8174164235591888,0.009494696864434255
0.8249049253761769,0.009494696864434255
0.8249049253761769,0.010235746375804733
0.8323934271931648,0.010235746375804733
0.8323934271931648,0.010096799592422769
0.8398819290101528,0.010096799592422769
0.8398819290101528,0.009216803297670325
0.8473704308271408,0.009216803297670325
0.8473704308271408,0.010837849103793247
0.8548589326441287,0.010837849103793247
0.8548589326441287,0.011578898615163726
0.8623474344611168,0.011578898615163726
0.8623474344611168,0.01171784539854569
0.8698359362781047,0.01171784539854569
0.8698359362781047,0.012227316937612894
0.8773244380950928,0.012227316937612894
0.8773244380950928,0.013570469176971887
0.8848129399120808,0.013570469176971887
0.8848129399120808,0.014450465471724329
0.8923014417290687,0.014450465471724329
0.8923014417290687,0.014450465471724329
0.8997899435460568,0.014450465471724329
0.8997899435460568,0.016719929600296418
0.9072784453630447,0.016719929600296418
0.9072784453630447,0.0179704506507341
0.9147669471800327,0.0179704506507341
0.9147669471800327,0.01861886897318327
0.9222554489970207,0.01861886897318327
0.9222554489970207,0.020934648696216016
0.9297439508140086,0.020934648696216016
0.9297439508140086,0.024917789819832337
0.9372324526309967,0.024917789819832337
0.9372324526309967,0.027789356676392943
0.9447209544479847,0.027789356676392943
0.9447209544479847,0.03357880598397481
0.9522094562649727,0.03357880598397481
0.9522094562649727,0.03946088648047798
0.9596979580819607,0.03946088648047798
0.9596979580819607,0.051827150201472834
0.9671864598989486,0.051827150201472834
0.9671864598989486,0.06762076791255615
0.9746749617159366,0.06762076791255615
0.9746749617159366,0.09063961835950164
0.9821634635329246,0.09063961835950164
0.9821634635329246,0.08211754897874114
0.9896519653499126,0.08211754897874114
0.9896519653499126,0.021860960585429114
0.9971404671669007,0.021860960585429114
0.9971404671669007,0.0


==> data/id_cumconfs_epoch299.csv <==
bin_center,accuracy,frequency
0.2520345363765955,0.0,4.63155944606549e-05
0.25952303819358347,,0.0
0.2670115400105715,0.0,4.63155944606549e-05
0.2745000418275595,0.0,4.63155944606549e-05
0.28198854364454745,0.0,9.26311889213098e-05
0.28947704546153546,0.0,0.00013894678338196472
0.2969655472785234,0.5,9.26311889213098e-05
0.30445404909551144,0.0,4.63155944606549e-05
0.31194255091249945,0.125,0.0003705247556852392
0.3194310527294874,0.0,9.26311889213098e-05
0.3269195545464754,0.0,0.00023157797230327452
0.3344080563634634,0.3333333333333333,0.00041684035014589413
0.3418965581804514,0.3,0.00046315594460654905
0.3493850599974394,0.2727272727272727,0.0005094715390672039
0.35687356181442736,0.07692307692307693,0.0006021027279885137
0.3643620636314154,0.16666666666666666,0.0005557871335278589
0.37185056544840334,0.2777777777777778,0.0008336807002917883
0.37933906726539135,0.09090909090909091,0.0005094715390672039
0.3868275690823793,0.47058823529411764,0.0007873651058311333
0.3943160708993673,0.5384615384615384,0.0006021027279885137
0.40180457271635533,0.40540540540540543,0.0017136769950442314
0.4092930745333433,0.4909090909090909,0.0025473576953360198
0.4167815763503313,0.4107142857142857,0.0025936732897966744
0.42427007816731926,0.6056338028169014,0.003288407206706498
0.4317585799843073,0.5217391304347826,0.004261034690380251
0.4392470818012953,0.5798319327731093,0.0055115557408179335
0.44673558361828325,0.5887096774193549,0.005743133713121208
0.45422408543527126,0.5882352941176471,0.007873651058311334
0.4617125872522592,0.6119402985074627,0.006206289657727757
0.46920108906924723,0.6511627906976745,0.0059747116854244825
0.47668959088623525,0.5987654320987654,0.007503126302626094
0.4841780927032232,0.6644736842105263,0.007039970358019545
0.4916665945202112,0.6,0.006715761196794961
0.4991550963371992,0.640625,0.0059283960909638275
0.5066435981541872,0.7482517482517482,0.006623130007873651
0.5141320999711751,0.6564885496183206,0.006067342874345792
0.5216206017881632,0.7142857142857143,0.005187346579593349
0.5291091036051512,0.6518987341772152,0.007317863924783475
0.5365976054221391,0.6942148760330579,0.005604186929739243
0.5440861072391272,0.706766917293233,0.006159974063267102
0.5515746090561151,0.7226277372262774,0.006345236441109721
0.5590631108731031,0.7272727272727273,0.006113658468806447
0.5665516126900911,0.7111111111111111,0.006252605252188412
0.574040114507079,0.703125,0.0059283960909638275
0.5815286163240672,0.6776859504132231,0.005604186929739243
0.5890171181410551,0.7203389830508474,0.005465240146357278
0.5965056199580431,0.7583333333333333,0.0055578713352785886
0.6039941217750311,0.7469879518072289,0.0076883886804687135
0.611482623592019,0.7094017094017094,0.005418924551896623
0.6189711254090071,0.7593984962406015,0.006159974063267102
0.626459627225995,0.7619047619047619,0.005835764902042517
0.633948129042983,0.7272727272727273,0.006113658468806447
0.641436630859971,0.7768595041322314,0.005604186929739243
0.648925132676959,0.795774647887324,0.006576814413412996
0.6564136344939471,0.7867647058823529,0.006298920846649066
0.663902136310935,0.7954545454545454,0.006113658468806447
0.671390638127923,0.7898550724637681,0.0063915520355703765
0.678879139944911,0.8129496402877698,0.006437867630031032
0.6863676417618989,0.8050847457627118,0.005465240146357278
0.693856143578887,0.7902097902097902,0.006623130007873651
0.7013446453958749,0.8076923076923077,0.0072252327358621644
0.708833147212863,0.7903225806451613,0.005743133713121208
0.716321649029851,0.8333333333333334,0.007503126302626094
0.7238101508468389,0.8322147651006712,0.006901023574637581
0.731298652663827,0.8686131386861314,0.006345236441109721
0.7387871544808149,0.7945205479452054,0.006762076791255615
0.7462756562978028,0.8666666666666667,0.007642073086008059
0.7537641581147909,0.8782051282051282,0.0072252327358621644
0.7612526599317788,0.8518518518518519,0.007503126302626094
0.7687411617487669,0.8648648648648649,0.0068547079801769255
0.7762296635657548,0.8907103825136612,0.008475753786299847
0.7837181653827429,0.8539325842696629,0.008244175813996573
0.7912066671997309,0.893491124260355,0.007827335463850678
0.7986951690167188,0.8604651162790697,0.007966282247232644
0.8061836708337069,0.9005524861878453,0.008383122597378537
0.8136721726506948,0.8934010152284264,0.009124172108749017
0.8211606744676828,0.9121951219512195,0.009494696864434255
0.8286491762846708,0.918552036199095,0.010235746375804733
0.8361376781016587,0.8990825688073395,0.010096799592422769
0.8436261799186469,0.914572864321608,0.009216803297670325
0.8511146817356348,0.8760683760683761,0.010837849103793247
0.8586031835526228,0.9,0.011578898615163726
0.8660916853696108,0.932806324110672,0.01171784539854569
0.8735801871865987,0.9090909090909091,0.012227316937612894
0.8810686890035868,0.9249146757679181,0.013570469176971887
0.8885571908205747,0.9326923076923077,0.014450465471724329
0.8960456926375627,0.9519230769230769,0.014450465471724329
0.9035341944545507,0.9445983379501385,0.016719929600296418
0.9110226962715386,0.9407216494845361,0.0179704506507341
0.9185111980885268,0.9502487562189055,0.01861886897318327
0.9259996999055147,0.9646017699115044,0.020934648696216016
0.9334882017225027,0.9460966542750929,0.024917789819832337
0.9409767035394907,0.9716666666666667,0.027789356676392943
0.9484652053564786,0.9668965517241379,0.03357880598397481
0.9559537071734667,0.9765258215962441,0.03946088648047798
0.9634422089904546,0.9901697944593387,0.051827150201472834
0.9709307108074425,0.9910958904109589,0.06762076791255615
0.9784192126244307,0.9964230965763924,0.09063961835950164
0.9859077144414186,0.9966159052453468,0.08211754897874114
0.9933962162584067,0.9978813559322034,0.021860960585429114


==> data/id_cumconfs_epoch299_stairs.csv <==
x,y
0.2482902854681015,0.0
0.2482902854681015,4.63155944606549e-05
0.2557787872850895,4.63155944606549e-05
0.2557787872850895,0.0
0.2632672891020775,0.0
0.2632672891020775,4.63155944606549e-05
0.2707557909190655,4.63155944606549e-05
0.2707557909190655,4.63155944606549e-05
0.27824429273605344,4.63155944606549e-05
0.27824429273605344,9.26311889213098e-05
0.28573279455304146,9.26311889213098e-05
0.28573279455304146,0.00013894678338196472
0.29322129637002947,0.00013894678338196472
0.29322129637002947,9.26311889213098e-05
0.30070979818701743,9.26311889213098e-05
0.30070979818701743,4.63155944606549e-05
0.30819830000400544,4.63155944606549e-05
0.30819830000400544,0.0003705247556852392
0.3156868018209934,0.0003705247556852392
0.3156868018209934,9.26311889213098e-05
0.3231753036379814,9.26311889213098e-05
0.3231753036379814,0.00023157797230327452
0.33066380545496943,0.00023157797230327452
0.33066380545496943,0.00041684035014589413
0.3381523072719574,0.00041684035014589413
0.3381523072719574,0.00046315594460654905
0.3456408090889454,0.00046315594460654905
0.3456408090889454,0.0005094715390672039
0.35312931090593336,0.0005094715390672039
0.35312931090593336,0.0006021027279885137
0.36061781272292137,0.0006021027279885137
0.36061781272292137,0.0005557871335278589
0.3681063145399094,0.0005557871335278589
0.3681063145399094,0.0008336807002917883
0.37559481635689734,0.0008336807002917883
0.37559481635689734,0.0005094715390672039
0.3830833181738853,0.0005094715390672039
0.3830833181738853,0.0007873651058311333
0.3905718199908733,0.0007873651058311333
0.3905718199908733,0.0006021027279885137
0.39806032180786133,0.0006021027279885137
0.39806032180786133,0.0017136769950442314
0.40554882362484934,0.0017136769950442314
0.40554882362484934,0.0025473576953360198
0.4130373254418373,0.0025473576953360198
0.4130373254418373,0.0025936732897966744
0.42052582725882526,0.0025936732897966744
0.42052582725882526,0.003288407206706498
0.42801432907581327,0.003288407206706498
0.42801432907581327,0.004261034690380251
0.4355028308928013,0.004261034690380251
0.4355028308928013,0.0055115557408179335
0.4429913327097893,0.0055115557408179335
0.4429913327097893,0.005743133713121208
0.45047983452677726,0.005743133713121208
0.45047983452677726,0.007873651058311334
0.4579683363437652,0.007873651058311334
0.4579683363437652,0.006206289657727757
0.46545683816075323,0.006206289657727757
0.46545683816075323,0.0059747116854244825
0.47294533997774124,0.0059747116854244825
0.47294533997774124,0.007503126302626094
0.48043384179472925,0.007503126302626094
0.48043384179472925,0.007039970358019545
0.4879223436117172,0.007039970358019545
0.4879223436117172,0.006715761196794961
0.49541084542870517,0.006715761196794961
0.49541084542870517,0.0059283960909638275
0.5028993472456932,0.0059283960909638275
0.5028993472456932,0.006623130007873651
0.5103878490626812,0.006623130007873651
0.5103878490626812,0.006067342874345792
0.5178763508796691,0.006067342874345792
0.5178763508796691,0.005187346579593349
0.5253648526966572,0.005187346579593349
0.5253648526966572,0.007317863924783475
0.5328533545136451,0.007317863924783475
0.5328533545136451,0.005604186929739243
0.5403418563306331,0.005604186929739243
0.5403418563306331,0.006159974063267102
0.5478303581476212,0.006159974063267102
0.5478303581476212,0.006345236441109721
0.5553188599646091,0.006345236441109721
0.5553188599646091,0.006113658468806447
0.5628073617815972,0.006113658468806447
0.5628073617815972,0.006252605252188412
0.5702958635985851,0.006252605252188412
0.5702958635985851,0.0059283960909638275
0.5777843654155731,0.0059283960909638275
0.5777843654155731,0.005604186929739243
0.5852728672325611,0.005604186929739243
0.5852728672325611,0.005465240146357278
0.592761369049549,0.005465240146357278
0.592761369049549,0.0055578713352785886
0.6002498708665371,0.0055578713352785886
0.6002498708665371,0.0076883886804687135
0.607738372683525,0.0076883886804687135
0.607738372683525,0.005418924551896623
0.615226874500513,0.005418924551896623
0.615226874500513,0.006159974063267102
0.6227153763175011,0.006159974063267102
0.6227153763175011,0.005835764902042517
0.630203878134489,0.005835764902042517
0.630203878134489,0.006113658468806447
0.6376923799514771,0.006113658468806447
0.6376923799514771,0.005604186929739243
0.645180881768465,0.005604186929739243
0.645180881768465,0.006576814413412996
0.652669383585453,0.006576814413412996
0.652669383585453,0.006298920846649066
0.660157885402441,0.006298920846649066
0.660157885402441,0.006113658468806447
0.6676463872194289,0.006113658468806447
0.6676463872194289,0.0063915520355703765
0.675134889036417,0.0063915520355703765
0.675134889036417,0.006437867630031032
0.682623390853405,0.006437867630031032
0.682623390853405,0.005465240146357278
0.690111892670393,0.005465240146357278
0.690111892670393,0.006623130007873651
0.697600394487381,0.006623130007873651
0.697600394487381,0.0072252327358621644
0.7050888963043689,0.0072252327358621644
0.7050888963043689,0.005743133713121208
0.712577398121357,0.005743133713121208
0.712577398121357,0.007503126302626094
0.7200658999383449,0.007503126302626094
0.7200658999383449,0.006901023574637581
0.7275544017553329,0.006901023574637581
0.7275544017553329,0.006345236441109721
0.7350429035723209,0.006345236441109721
0.7350429035723209,0.006762076791255615
0.7425314053893088,0.006762076791255615
0.7425314053893088,0.007642073086008059
0.7500199072062969,0.007642073086008059
0.7500199072062969,0.0072252327358621644
0.7575084090232849,0.0072252327358621644
0.7575084090232849,0.007503126302626094
0.7649969108402729,0.007503126302626094
0.7649969108402729,0.0068547079801769255
0.7724854126572609,0.0068547079801769255
0.7724854126572609,0.008475753786299847
0.7799739144742488,0.008475753786299847
0.7799739144742488,0.008244175813996573
0.7874624162912369,0.008244175813996573
0.7874624162912369,0.007827335463850678
0.7949509181082248,0.007827335463850678
0.7949509181082248,0.007966282247232644
0.8024394199252128,0.007966282247232644
0.8024394199252128,0.008383122597378537
0.8099279217422009,0.008383122597378537
0.8099279217422009,0.009124172108749017
0.8174164235591888,0.009124172108749017
0.8174164235591888,0.009494696864434255
0.8249049253761769,0.009494696864434255
0.8249049253761769,0.010235746375804733
0.8323934271931648,0.010235746375804733
0.8323934271931648,0.010096799592422769
0.8398819290101528,0.010096799592422769
0.8398819290101528,0.009216803297670325
0.8473704308271408,0.009216803297670325
0.8473704308271408,0.010837849103793247
0.8548589326441287,0.010837849103793247
0.8548589326441287,0.011578898615163726
0.8623474344611168,0.011578898615163726
0.8623474344611168,0.01171784539854569
0.8698359362781047,0.01171784539854569
0.8698359362781047,0.012227316937612894
0.8773244380950928,0.012227316937612894
0.8773244380950928,0.013570469176971887
0.8848129399120808,0.013570469176971887
0.8848129399120808,0.014450465471724329
0.8923014417290687,0.014450465471724329
0.8923014417290687,0.014450465471724329
0.8997899435460568,0.014450465471724329
0.8997899435460568,0.016719929600296418
0.9072784453630447,0.016719929600296418
0.9072784453630447,0.0179704506507341
0.9147669471800327,0.0179704506507341
0.9147669471800327,0.01861886897318327
0.9222554489970207,0.01861886897318327
0.9222554489970207,0.020934648696216016
0.9297439508140086,0.020934648696216016
0.9297439508140086,0.024917789819832337
0.9372324526309967,0.024917789819832337
0.9372324526309967,0.027789356676392943
0.9447209544479847,0.027789356676392943
0.9447209544479847,0.03357880598397481
0.9522094562649727,0.03357880598397481
0.9522094562649727,0.03946088648047798
0.9596979580819607,0.03946088648047798
0.9596979580819607,0.051827150201472834
0.9671864598989486,0.051827150201472834
0.9671864598989486,0.06762076791255615
0.9746749617159366,0.06762076791255615
0.9746749617159366,0.09063961835950164
0.9821634635329246,0.09063961835950164
0.9821634635329246,0.08211754897874114
0.9896519653499126,0.08211754897874114
0.9896519653499126,0.021860960585429114
0.9971404671669007,0.021860960585429114
0.9971404671669007,0.0


==> data/inat19cov_vs_fpr_all.csv <==
window_size,min_peak_size,drop_threshold,coverage,micro_fpr
1,50,0.01,0.7698717842024378,0.08229218723971347
1,50,0.03,0.7231626193527627,0.04074885634106024
1,50,0.05,0.6641783592150596,0.031151091121106114
1,50,0.1,0.6257108459135722,0.027383744025423186
1,50,0.2,0.5992974299510476,0.025935750073681107
1,100,0.01,0.7935037699106207,0.0845987262778867
1,100,0.03,0.7399871284876528,0.04190212586014685
1,100,0.05,0.6789177203368045,0.03184305283255808
1,100,0.1,0.6418150311893758,0.02811414805417804
1,100,0.2,0.6210125589713147,0.026871179794718026
1,250,0.01,0.8230342741003349,0.17296479965145634
1,250,0.03,0.7705995054824135,0.13022975691641359
1,250,0.05,0.7197598057437274,0.12086264560027679
1,250,0.1,0.6790453258471434,0.11637770858160663
1,250,0.2,0.6599978917350465,0.11427619523571547
1,500,0.01,0.8721494500942246,0.39181691205679214
1,500,0.03,0.8229334842407194,0.34903061289867887
1,500,0.05,0.7738562200288869,0.33977882853445074
1,500,0.1,0.7374239221495426,0.3357167570061123
1,500,0.2,0.718873964592245,0.33334614743910096
5,50,0.01,0.8075514721792247,0.11933776701392894
5,50,0.03,0.7575707979412978,0.08011378925921654
5,50,0.05,0.7398142137743675,0.041030766667948075
5,50,0.1,0.7097326017284074,0.03517472033214162
5,50,0.2,0.6551007991063915,0.02887018029446815
5,100,0.01,0.8292314634502681,0.15719063545150502
5,100,0.03,0.7818075228071732,0.11161086123604864
5,100,0.05,0.7636505532346147,0.07206653083714552
5,100,0.1,0.7327764924758983,0.06436525327080049
5,100,0.2,0.6735851045532975,0.03297069414010943
5,250,0.01,0.8451636586903976,0.16170120068171043
5,250,0.03,0.8036373118512231,0.11637770858160663
5,250,0.05,0.7846869688882971,0.07587232025013134
5,250,0.1,0.7531499142823854,0.06750470918386961
5,250,0.2,0.6959410351580921,0.035905124360896476
5,500,0.01,0.8626280447322041,0.19695280564845782
5,500,0.03,0.8255586439787768,0.18324171247709478
5,500,0.05,0.8068505665499723,0.1433514012224657
5,500,0.1,0.7761882569642095,0.13529132869462704
5,500,0.2,0.7200279622509612,0.10399928241007701
10,50,0.01,0.8817623985397491,0.3718525352708261
10,50,0.03,0.8078538417580711,0.11906867079280872
10,50,0.05,0.7902655489163704,0.08826356052742859
10,50,0.1,0.7513911774659765,0.07436025576955112
10,50,0.2,0.7185179637119519,0.03434180345724574
10,100,0.01,0.8931784683270177,0.37690129294327196
10,100,0.03,0.826117149255912,0.1557682697112982
10,100,0.05,0.8183923924923575,0.1502453901254501
10,100,0.1,0.7771961555603639,0.10631863555401787
10,100,0.2,0.7431088401028981,0.06112328451159036
10,250,0.01,0.9081388273978277,0.38083522341393405
10,250,0.03,0.8422990074510522,0.15931777700893143
10,250,0.05,0.8341784886699253,0.15300042286549034
10,250,0.1,0.7924524114667422,0.1087148733325645
10,250,0.2,0.7575735719741312,0.06294288753059368
10,500,0.01,0.9122018608212247,0.3829623649713605
10,500,0.03,0.8527191994511114,0.18868770742833713
10,500,0.05,0.8445616935655383,0.18284447519829827
10,500,0.1,0.8028069513564096,0.1385461115596048
10,500,0.2,0.7742353378494587,0.09391458117095298
20,50,0.01,0.93328081164502,0.6622073578595318
20,50,0.03,0.8761301872102292,0.31775138071989645
20,50,0.05,0.850528638190295,0.19449249734107305
20,50,0.1,0.7812064823599252,0.10724125116928715
20,50,0.2,0.7590364119549718,0.10446059021771166
20,100,0.01,0.9333501624658562,0.6622842424941375
20,100,0.03,0.8830273575118035,0.3222619459501019
20,100,0.05,0.8574147123605355,0.19872115224439063
20,100,0.1,0.7929119762394841,0.11236689347633876
20,100,0.2,0.7711247223655473,0.11050884814003255
20,250,0.01,0.93516900332699,0.6626942938787017
20,250,0.03,0.8885079217130948,0.3232486320942093
20,250,0.05,0.865746982314616,0.20010507566729455
20,250,0.1,0.8088413974467802,0.14392803598200898
20,250,0.2,0.7869552030684502,0.14199310601109702
20,500,0.01,0.9404895983015522,0.663270928638245
20,500,0.03,0.8937711866757655,0.3237483822191468
20,500,0.05,0.8723158920642318,0.20168121067671294
20,500,0.1,0.8152605094233896,0.14522226066453953
20,500,0.2,0.7978811937218089,0.14359486923205064
40,50,0.01,0.9837367701750784,0.9551762580248337
40,50,0.03,0.9609406930273761,0.7754199823165341
40,50,0.05,0.9457990971447805,0.6707031099834698
40,50,0.1,0.921538330661015,0.4983277591973244
40,50,0.2,0.8950472417791537,0.41536923845769425
40,100,0.01,0.9837635858258018,0.9551890721306013
40,100,0.03,0.9610424075646026,0.7754327964223017
40,100,0.05,0.9459646144371765,0.6708440651469137
40,100,0.1,0.922046903347148,0.49954509924524915
40,100,0.2,0.8961402107155341,0.4170222581017184
40,250,0.01,0.9838098197063594,0.9551890721306013
40,250,0.03,0.9612180963107213,0.7758428478068657
40,250,0.05,0.9462059552936869,0.671318187060316
40,250,0.1,0.9225564007108922,0.5003011314855392
40,250,0.2,0.8968411163447864,0.4178679890823819
40,500,0.01,0.9838162924496374,0.955201886236369
40,500,0.03,0.9613235095583925,0.7759709888645421
40,500,0.05,0.9463446569353595,0.6714591422237599
40,500,0.1,0.9227644531734011,0.500518971283589
40,500,0.2,0.8971444106012438,0.41811145709196684


==> data/ood_confs_epoch299.csv <==
bin_center,accuracy,frequency
0.198331843316555,0.0,0.00010446046171524079
0.20627644807100298,0.14285714285714285,0.00036561161600334274
0.2142210528254509,0.0,0.00026115115428810193
0.2221656575798988,0.16666666666666666,0.00031338138514572234
0.23011026233434678,0.125,0.00041784184686096315
0.2380548670887947,0.0,0.0006789930011490651
0.24599947184324267,0.23076923076923078,0.0006789930011490651
0.2539440765976906,0.3888888888888889,0.000940144155437167
0.2618886813521385,0.125,0.0012535255405828893
0.26983328610658647,0.2,0.0015669069257286117
0.2777778908610344,0.14705882352941177,0.0017758278491590933
0.28572249561548235,0.29545454545454547,0.0022981301577352973
0.29366710036993027,0.2,0.0020892092343048154
0.3016117051243782,0.24074074074074073,0.002820432466311501
0.30955630987882615,0.20833333333333334,0.003760576621748668
0.31750091463327407,0.15384615384615385,0.00407395800689439
0.32544551938772204,0.16326530612244897,0.005118562624046798
0.33339012414216995,0.12359550561797752,0.004648490546328214
0.3413347288966179,0.11940298507462686,0.006998850934921133
0.34927933365106584,0.1791044776119403,0.006998850934921133
0.35722393840551375,0.18181818181818182,0.007468923012639716
0.3651685431599617,0.14935064935064934,0.00804345555207354
0.37311314791440964,0.18592964824120603,0.010393815940666457
0.3810577526688576,0.15789473684210525,0.010916118249242662
0.3890023574233055,0.14485981308411214,0.011177269403530764
0.39694696217775344,0.1375,0.012535255405828893
0.4048915669322014,0.11731843575418995,0.0186984226470281
0.4128361716866493,0.12345679012345678,0.016922594797869006
0.4207807764410973,0.11448598130841121,0.02235453880706153
0.4287253811955452,0.08921161825726141,0.02517497127337303
0.4366699859499931,0.10782241014799154,0.024704899195654446
0.4446145907044411,0.11764705882352941,0.025749503812806853
0.452559195458889,0.11134453781512606,0.024861589888227308
0.4605038002133369,0.09771309771309772,0.02512274104251541
0.4684484049677849,0.12109375,0.02674187819910164
0.47639300972223286,0.112,0.026115115428810197
0.4843376144766808,0.1111111111111111,0.02538389219680351
0.4922822192311287,0.10567514677103718,0.02668964796824402
0.5002268239855766,0.1280353200883002,0.023660294578502036
0.5081714287400245,0.1351931330472103,0.024339287579651103
0.5161160334944725,0.15352697095435686,0.02517497127337303
0.5240606382489205,0.15195071868583163,0.02543612242766113
0.5320052430033684,0.15723270440251572,0.024913820119084926
0.5399498477578164,0.13191489361702127,0.024548208503081585
0.5478944525122642,0.15402298850574714,0.02272015042306487
0.5558390572667122,0.14725274725274726,0.02376475504021728
0.5637836620211601,0.16444444444444445,0.023503603885929175
0.5717282667756081,0.15604395604395604,0.02376475504021728
0.5796728715300561,0.163855421686747,0.021675545805912463
0.5876174762845039,0.17567567567567569,0.019325185417319545
0.5955620810389519,0.1475826972010178,0.020526480727044813
0.6035066857933998,0.14628297362110312,0.021780006267627702
0.6114512905478477,0.17073170731707318,0.019272955186461924
0.6193958953022958,0.18994413407821228,0.0186984226470281
0.6273405000567436,0.14492753623188406,0.018019429645879034
0.6352851048111916,0.1551155115511551,0.015825759949858978
0.6432297095656395,0.16370106761565836,0.01467669487099133
0.6511743143200874,0.14473684210526316,0.0158779901807166
0.6591189190745355,0.15753424657534246,0.015251227410425155
0.6670635238289833,0.16287878787878787,0.013788780946411783
0.6750081285834313,0.1349206349206349,0.013162018176120338
0.6829527333378792,0.1952191235059761,0.013109787945262718
0.6908973380923271,0.11392405063291139,0.012378564713256032
0.6988419428467751,0.1013215859030837,0.011856262404679829
0.706786547601223,0.11055276381909548,0.010393815940666457
0.714731152355671,0.115,0.010446046171524078
0.7226757571101189,0.12408759124087591,0.007155541627493994
0.7306203618645668,0.1554054054054054,0.007730074166927818
0.7385649666190148,0.15789473684210525,0.0079389950903583
0.7465095713734626,0.19658119658119658,0.0061109370103415855
0.7544541761279107,0.2,0.005745325394338243
0.7623987808823586,0.20353982300884957,0.0059020160869111046
0.7703433856368065,0.13636363636363635,0.0045962603154705945
0.7782879903912545,0.14814814814814814,0.0042306486994672515
0.7862325951457023,0.10909090909090909,0.0028726626971691217
0.7941771999001503,0.125,0.003760576621748668
0.8021218046545983,0.12727272727272726,0.0028726626971691217
0.8100664094090462,0.19047619047619047,0.0032905045440300845
0.8180110141634942,0.19047619047619047,0.0021936696960200563
0.825955618917942,0.18181818181818182,0.0017235976183014728
0.83390022367239,0.16129032258064516,0.0016191371565862321
0.8418448284268379,0.17073170731707318,0.002141439465162436
0.8497894331812859,0.10526315789473684,0.0009923743862947875
0.8577340379357339,0.3076923076923077,0.0006789930011490651
0.8656786426901817,0.3333333333333333,0.0007834534628643058
0.8736232474446297,0.2,0.0007834534628643058
0.8815678521990776,0.2857142857142857,0.0007312232320066855
0.8895124569535255,0.0,0.00020892092343048157
0.8974570617079736,0.5714285714285714,0.00036561161600334274
0.9054016664624214,0.5454545454545454,0.0005745325394338243
0.9133462712168694,,0.0
0.9212908759713173,0.18181818181818182,0.0005745325394338243
0.9292354807257652,0.0,0.00010446046171524079
0.9371800854802133,0.5,0.00010446046171524079
0.9451246902346611,,0.0
0.9530692949891091,0.0,5.2230230857620394e-05
0.9610138997435571,,0.0
0.9689585044980049,,0.0
0.9769031092524529,,0.0
0.9848477140069007,0.0,5.2230230857620394e-05


==> data/ood_confs_epoch299_stairs.csv <==
x,y
0.19435954093933103,0.0
0.19435954093933103,0.00010446046171524079
0.202304145693779,0.00010446046171524079
0.202304145693779,0.00036561161600334274
0.21024875044822694,0.00036561161600334274
0.21024875044822694,0.00026115115428810193
0.21819335520267485,0.00026115115428810193
0.21819335520267485,0.00031338138514572234
0.2261379599571228,0.00031338138514572234
0.2261379599571228,0.00041784184686096315
0.23408256471157074,0.00041784184686096315
0.23408256471157074,0.0006789930011490651
0.24202716946601868,0.0006789930011490651
0.24202716946601868,0.0006789930011490651
0.24997177422046662,0.0006789930011490651
0.24997177422046662,0.000940144155437167
0.25791637897491454,0.000940144155437167
0.25791637897491454,0.0012535255405828893
0.2658609837293625,0.0012535255405828893
0.2658609837293625,0.0015669069257286117
0.2738055884838104,0.0015669069257286117
0.2738055884838104,0.0017758278491590933
0.28175019323825834,0.0017758278491590933
0.28175019323825834,0.0022981301577352973
0.2896947979927063,0.0022981301577352973
0.2896947979927063,0.0020892092343048154
0.2976394027471542,0.0020892092343048154
0.2976394027471542,0.002820432466311501
0.3055840075016022,0.002820432466311501
0.3055840075016022,0.003760576621748668
0.3135286122560501,0.003760576621748668
0.3135286122560501,0.00407395800689439
0.321473217010498,0.00407395800689439
0.321473217010498,0.005118562624046798
0.329417821764946,0.005118562624046798
0.329417821764946,0.004648490546328214
0.33736242651939397,0.004648490546328214
0.33736242651939397,0.006998850934921133
0.3453070312738419,0.006998850934921133
0.3453070312738419,0.006998850934921133
0.3532516360282898,0.006998850934921133
0.3532516360282898,0.007468923012639716
0.3611962407827377,0.007468923012639716
0.3611962407827377,0.00804345555207354
0.3691408455371857,0.00804345555207354
0.3691408455371857,0.010393815940666457
0.37708545029163365,0.010393815940666457
0.37708545029163365,0.010916118249242662
0.38503005504608157,0.010916118249242662
0.38503005504608157,0.011177269403530764
0.3929746598005295,0.011177269403530764
0.3929746598005295,0.012535255405828893
0.4009192645549774,0.012535255405828893
0.4009192645549774,0.0186984226470281
0.40886386930942537,0.0186984226470281
0.40886386930942537,0.016922594797869006
0.41680847406387334,0.016922594797869006
0.41680847406387334,0.02235453880706153
0.42475307881832125,0.02235453880706153
0.42475307881832125,0.02517497127337303
0.43269768357276917,0.02517497127337303
0.43269768357276917,0.024704899195654446
0.4406422883272171,0.024704899195654446
0.4406422883272171,0.025749503812806853
0.44858689308166505,0.025749503812806853
0.44858689308166505,0.024861589888227308
0.45653149783611296,0.024861589888227308
0.45653149783611296,0.02512274104251541
0.46447610259056094,0.02512274104251541
0.46447610259056094,0.02674187819910164
0.47242070734500885,0.02674187819910164
0.47242070734500885,0.026115115428810197
0.4803653120994568,0.026115115428810197
0.4803653120994568,0.02538389219680351
0.48830991685390474,0.02538389219680351
0.48830991685390474,0.02668964796824402
0.49625452160835265,0.02668964796824402
0.49625452160835265,0.023660294578502036
0.5041991263628005,0.023660294578502036
0.5041991263628005,0.024339287579651103
0.5121437311172485,0.024339287579651103
0.5121437311172485,0.02517497127337303
0.5200883358716966,0.02517497127337303
0.5200883358716966,0.02543612242766113
0.5280329406261444,0.02543612242766113
0.5280329406261444,0.024913820119084926
0.5359775453805924,0.024913820119084926
0.5359775453805924,0.024548208503081585
0.5439221501350403,0.024548208503081585
0.5439221501350403,0.02272015042306487
0.5518667548894882,0.02272015042306487
0.5518667548894882,0.02376475504021728
0.5598113596439362,0.02376475504021728
0.5598113596439362,0.023503603885929175
0.567755964398384,0.023503603885929175
0.567755964398384,0.02376475504021728
0.5757005691528321,0.02376475504021728
0.5757005691528321,0.021675545805912463
0.58364517390728,0.021675545805912463
0.58364517390728,0.019325185417319545
0.5915897786617279,0.019325185417319545
0.5915897786617279,0.020526480727044813
0.5995343834161759,0.020526480727044813
0.5995343834161759,0.021780006267627702
0.6074789881706237,0.021780006267627702
0.6074789881706237,0.019272955186461924
0.6154235929250718,0.019272955186461924
0.6154235929250718,0.0186984226470281
0.6233681976795197,0.0186984226470281
0.6233681976795197,0.018019429645879034
0.6313128024339676,0.018019429645879034
0.6313128024339676,0.015825759949858978
0.6392574071884156,0.015825759949858978
0.6392574071884156,0.01467669487099133
0.6472020119428634,0.01467669487099133
0.6472020119428634,0.0158779901807166
0.6551466166973114,0.0158779901807166
0.6551466166973114,0.015251227410425155
0.6630912214517594,0.015251227410425155
0.6630912214517594,0.013788780946411783
0.6710358262062073,0.013788780946411783
0.6710358262062073,0.013162018176120338
0.6789804309606553,0.013162018176120338
0.6789804309606553,0.013109787945262718
0.6869250357151031,0.013109787945262718
0.6869250357151031,0.012378564713256032
0.6948696404695511,0.012378564713256032
0.6948696404695511,0.011856262404679829
0.702814245223999,0.011856262404679829
0.702814245223999,0.010393815940666457
0.710758849978447,0.010393815940666457
0.710758849978447,0.010446046171524078
0.718703454732895,0.010446046171524078
0.718703454732895,0.007155541627493994
0.7266480594873428,0.007155541627493994
0.7266480594873428,0.007730074166927818
0.7345926642417908,0.007730074166927818
0.7345926642417908,0.0079389950903583
0.7425372689962387,0.0079389950903583
0.7425372689962387,0.0061109370103415855
0.7504818737506866,0.0061109370103415855
0.7504818737506866,0.005745325394338243
0.7584264785051347,0.005745325394338243
0.7584264785051347,0.0059020160869111046
0.7663710832595825,0.0059020160869111046
0.7663710832595825,0.0045962603154705945
0.7743156880140305,0.0045962603154705945
0.7743156880140305,0.0042306486994672515
0.7822602927684784,0.0042306486994672515
0.7822602927684784,0.0028726626971691217
0.7902048975229263,0.0028726626971691217
0.7902048975229263,0.003760576621748668
0.7981495022773744,0.003760576621748668
0.7981495022773744,0.0028726626971691217
0.8060941070318222,0.0028726626971691217
0.8060941070318222,0.0032905045440300845
0.8140387117862702,0.0032905045440300845
0.8140387117862702,0.0021936696960200563
0.8219833165407181,0.0021936696960200563
0.8219833165407181,0.0017235976183014728
0.829927921295166,0.0017235976183014728
0.829927921295166,0.0016191371565862321
0.837872526049614,0.0016191371565862321
0.837872526049614,0.002141439465162436
0.8458171308040618,0.002141439465162436
0.8458171308040618,0.0009923743862947875
0.8537617355585099,0.0009923743862947875
0.8537617355585099,0.0006789930011490651
0.8617063403129578,0.0006789930011490651
0.8617063403129578,0.0007834534628643058
0.8696509450674057,0.0007834534628643058
0.8696509450674057,0.0007834534628643058
0.8775955498218537,0.0007834534628643058
0.8775955498218537,0.0007312232320066855
0.8855401545763015,0.0007312232320066855
0.8855401545763015,0.00020892092343048157
0.8934847593307496,0.00020892092343048157
0.8934847593307496,0.00036561161600334274
0.9014293640851975,0.00036561161600334274
0.9014293640851975,0.0005745325394338243
0.9093739688396454,0.0005745325394338243
0.9093739688396454,0.0
0.9173185735940934,0.0
0.9173185735940934,0.0005745325394338243
0.9252631783485412,0.0005745325394338243
0.9252631783485412,0.00010446046171524079
0.9332077831029892,0.00010446046171524079
0.9332077831029892,0.00010446046171524079
0.9411523878574372,0.00010446046171524079
0.9411523878574372,0.0
0.9490969926118851,0.0
0.9490969926118851,5.2230230857620394e-05
0.9570415973663331,5.2230230857620394e-05
0.9570415973663331,0.0
0.964986202120781,0.0
0.964986202120781,0.0
0.9729308068752289,0.0
0.9729308068752289,0.0
0.9808754116296768,0.0
0.9808754116296768,5.2230230857620394e-05
0.9888200163841246,5.2230230857620394e-05
0.9888200163841246,0.0


==> data/ood_cumconfs_epoch299.csv <==
bin_center,accuracy,frequency
0.21355186201632023,0.0,0.00010446046171524079
0.22145293049514295,,0.0
0.22935399897396563,,0.0
0.23725506745278835,0.0,5.2230230857620394e-05
0.24515613593161106,0.0,0.00010446046171524079
0.2530572044104338,0.5,0.00010446046171524079
0.26095827288925644,0.0,0.00010446046171524079
0.2688593413680792,0.5,0.00010446046171524079
0.27676040984690187,0.0,0.00041784184686096315
0.28466147832572464,0.42857142857142855,0.00036561161600334274
0.2925625468045473,0.25,0.00020892092343048157
0.30046361528337,0.0,0.00020892092343048157
0.3083646837621927,0.1,0.0005223023085762039
0.31626575224101544,0.375,0.00041784184686096315
0.32416682071983816,0.25,0.00020892092343048157
0.3320678891986608,0.4,0.00026115115428810193
0.3399689576774836,0.4444444444444444,0.0004700720777185835
0.34787002615630624,0.16666666666666666,0.0006267627702914447
0.35577109463512896,0.3333333333333333,0.0007834534628643058
0.3636721631139517,0.2631578947368421,0.0009923743862947875
0.3715732315927744,0.23809523809523808,0.0010968348480100282
0.3794743000715971,0.23529411764705882,0.0008879139245795467
0.38737536855041976,0.17647058823529413,0.0008879139245795467
0.39527643702924253,0.5,0.0011490650788676486
0.4031775055080652,0.24,0.0013057557714405098
0.41107857398688796,0.25,0.0012535255405828893
0.4189796424657106,0.3888888888888889,0.001880288310874334
0.42688071094453334,0.25,0.001462446464013371
0.43478177942335605,0.24324324324324326,0.0019325185417319545
0.44268284790217877,0.19148936170212766,0.0024548208503081584
0.4505839163810015,0.2916666666666667,0.0025070510811657787
0.45848498485982414,0.11363636363636363,0.0022981301577352973
0.4663860533386469,0.3333333333333333,0.0025070510811657787
0.47428712181746957,0.24390243902439024,0.002141439465162436
0.48218819029629234,0.2857142857142857,0.002924892928026742
0.490089258775115,0.19230769230769232,0.0027159720045962605
0.4979903272539377,0.30434782608695654,0.0024025906194505378
0.5058913957327604,0.18181818181818182,0.0034471952366029457
0.5137924642115831,0.3333333333333333,0.003760576621748668
0.5216935326904059,0.18072289156626506,0.004335109161182492
0.5295946011692285,0.16666666666666666,0.0031338138514572234
0.5374956696480513,0.33707865168539325,0.004648490546328214
0.545396738126874,0.24324324324324326,0.003865037083463909
0.5532978066056966,0.28,0.003917267314321529
0.5611988750845194,0.25,0.004178418468609631
0.569099943563342,0.3116883116883117,0.00402172777603677
0.5770010120421648,0.3469387755102041,0.005118562624046798
0.5849020805209875,0.29545454545454547,0.0045962603154705945
0.5928031489998102,0.42696629213483145,0.004648490546328214
0.6007042174786329,0.3013698630136986,0.0038128068526062887
0.6086052859574557,0.19318181818181818,0.0045962603154705945
0.6165063544362783,0.3924050632911392,0.004126188237752011
0.6244074229151011,0.3,0.005223023085762039
0.6323084913939238,0.3402061855670103,0.005066332393189178
0.6402095598727464,0.37894736842105264,0.004961871931473937
0.6481106283515692,0.4777777777777778,0.004700720777185835
0.6560116968303918,0.34285714285714286,0.005484174240050141
0.6639127653092146,0.3673469387755102,0.005118562624046798
0.6718138337880373,0.29292929292929293,0.0051707928549044185
0.67971490226686,0.3826086956521739,0.006006476548626345
0.6876159707456827,0.33766233766233766,0.00402172777603677
0.6955170392245054,0.3469387755102041,0.005118562624046798
0.7034181077033281,0.36633663366336633,0.00527525331661966
0.7113191761821508,0.4479166666666667,0.005014102162331557
0.7192202446609735,0.3392857142857143,0.005849785856053484
0.7271213131397962,0.36893203883495146,0.0053797137783349
0.735022381618619,0.4519230769230769,0.005431944009192521
0.7429234500974417,0.3269230769230769,0.005431944009192521
0.7508245185762643,0.32142857142857145,0.005849785856053484
0.7587255870550871,0.37254901960784315,0.00532748354747728
0.7666266555339099,0.3577981651376147,0.005693095163480623
0.7745277240127325,0.36220472440944884,0.00663323931891779
0.7824287924915552,0.3684210526315789,0.005954246317768724
0.7903298609703779,0.24806201550387597,0.00673769978063303
0.7982309294492006,0.3028169014084507,0.0074166927817820956
0.8061319979280233,0.3671875,0.00668546954977541
0.814033066406846,0.2777777777777778,0.007521153243497336
0.8219341348856688,0.35135135135135137,0.007730074166927818
0.8298352033644915,0.3958333333333333,0.007521153243497336
0.8377362718433141,0.3310810810810811,0.007730074166927818
0.8456373403221369,0.3208955223880597,0.006998850934921133
0.8535384088009595,0.345679012345679,0.008461297398934503
0.8614394772797822,0.31097560975609756,0.008565757860649744
0.869340545758605,0.35502958579881655,0.008826909014937845
0.8772416142374277,0.3425414364640884,0.00945367178522929
0.8851426827162504,0.3050847457627119,0.009244750861798809
0.8930437511950731,0.3564356435643564,0.01055050663323932
0.9009448196738958,0.37894736842105264,0.009923743862947873
0.9088458881527185,0.3495575221238938,0.011804032173822209
0.9167469566315412,0.35071090047393366,0.011020578710957903
0.9246480251103639,0.43911439114391143,0.014154392562415127
0.9325490935891867,0.39748953974895396,0.012483025174971274
0.9404501620680094,0.44814814814814813,0.014102162331557505
0.948351230546832,0.5384615384615384,0.016974825028726628
0.9562522990256548,0.503030303030303,0.01723597618301473
0.9641533675044776,0.576036866359447,0.02266792019220725
0.9720544359833001,0.5942857142857143,0.027420871200250704
0.9799555044621229,0.7627906976744186,0.05614749817194192
0.9878565729409456,0.8569815581482876,0.13877572338869737
0.9957576414197683,0.8345534407027818,0.3210592290817925


==> data/ood_cumconfs_epoch299_stairs.csv <==
x,y
0.20960132777690887,0.0
0.20960132777690887,0.00010446046171524079
0.2175023962557316,0.00010446046171524079
0.2175023962557316,0.0
0.2254034647345543,0.0
0.2254034647345543,0.0
0.233304533213377,0.0
0.233304533213377,5.2230230857620394e-05
0.2412056016921997,5.2230230857620394e-05
0.2412056016921997,0.00010446046171524079
0.24910667017102242,0.00010446046171524079
0.24910667017102242,0.00010446046171524079
0.2570077386498451,0.00010446046171524079
0.2570077386498451,0.00010446046171524079
0.2649088071286678,0.00010446046171524079
0.2649088071286678,0.00010446046171524079
0.27280987560749054,0.00010446046171524079
0.27280987560749054,0.00041784184686096315
0.28071094408631325,0.00041784184686096315
0.28071094408631325,0.00036561161600334274
0.28861201256513597,0.00036561161600334274
0.28861201256513597,0.00020892092343048157
0.2965130810439587,0.00020892092343048157
0.2965130810439587,0.00020892092343048157
0.30441414952278134,0.00020892092343048157
0.30441414952278134,0.0005223023085762039
0.3123152180016041,0.0005223023085762039
0.3123152180016041,0.00041784184686096315
0.32021628648042677,0.00041784184686096315
0.32021628648042677,0.00020892092343048157
0.3281173549592495,0.00020892092343048157
0.3281173549592495,0.00026115115428810193
0.3360184234380722,0.00026115115428810193
0.3360184234380722,0.0004700720777185835
0.3439194919168949,0.0004700720777185835
0.3439194919168949,0.0006267627702914447
0.35182056039571763,0.0006267627702914447
0.35182056039571763,0.0007834534628643058
0.3597216288745403,0.0007834534628643058
0.3597216288745403,0.0009923743862947875
0.36762269735336306,0.0009923743862947875
0.36762269735336306,0.0010968348480100282
0.3755237658321857,0.0010968348480100282
0.3755237658321857,0.0008879139245795467
0.38342483431100843,0.0008879139245795467
0.38342483431100843,0.0008879139245795467
0.39132590278983115,0.0008879139245795467
0.39132590278983115,0.0011490650788676486
0.39922697126865386,0.0011490650788676486
0.39922697126865386,0.0013057557714405098
0.4071280397474766,0.0013057557714405098
0.4071280397474766,0.0012535255405828893
0.4150291082262993,0.0012535255405828893
0.4150291082262993,0.001880288310874334
0.422930176705122,0.001880288310874334
0.422930176705122,0.001462446464013371
0.43083124518394467,0.001462446464013371
0.43083124518394467,0.0019325185417319545
0.43873231366276744,0.0019325185417319545
0.43873231366276744,0.0024548208503081584
0.4466333821415901,0.0024548208503081584
0.4466333821415901,0.0025070510811657787
0.4545344506204128,0.0025070510811657787
0.4545344506204128,0.0022981301577352973
0.4624355190992355,0.0022981301577352973
0.4624355190992355,0.0025070510811657787
0.47033658757805824,0.0025070510811657787
0.47033658757805824,0.002141439465162436
0.47823765605688096,0.002141439465162436
0.47823765605688096,0.002924892928026742
0.48613872453570367,0.002924892928026742
0.48613872453570367,0.0027159720045962605
0.4940397930145264,0.0027159720045962605
0.4940397930145264,0.0024025906194505378
0.501940861493349,0.0024025906194505378
0.501940861493349,0.0034471952366029457
0.5098419299721717,0.0034471952366029457
0.5098419299721717,0.003760576621748668
0.5177429984509945,0.003760576621748668
0.5177429984509945,0.004335109161182492
0.5256440669298172,0.004335109161182492
0.5256440669298172,0.0031338138514572234
0.5335451354086399,0.0031338138514572234
0.5335451354086399,0.004648490546328214
0.5414462038874626,0.004648490546328214
0.5414462038874626,0.003865037083463909
0.5493472723662853,0.003865037083463909
0.5493472723662853,0.003917267314321529
0.557248340845108,0.003917267314321529
0.557248340845108,0.004178418468609631
0.5651494093239307,0.004178418468609631
0.5651494093239307,0.00402172777603677
0.5730504778027534,0.00402172777603677
0.5730504778027534,0.005118562624046798
0.5809515462815762,0.005118562624046798
0.5809515462815762,0.0045962603154705945
0.5888526147603989,0.0045962603154705945
0.5888526147603989,0.004648490546328214
0.5967536832392215,0.004648490546328214
0.5967536832392215,0.0038128068526062887
0.6046547517180443,0.0038128068526062887
0.6046547517180443,0.0045962603154705945
0.612555820196867,0.0045962603154705945
0.612555820196867,0.004126188237752011
0.6204568886756897,0.004126188237752011
0.6204568886756897,0.005223023085762039
0.6283579571545124,0.005223023085762039
0.6283579571545124,0.005066332393189178
0.6362590256333351,0.005066332393189178
0.6362590256333351,0.004961871931473937
0.6441600941121578,0.004961871931473937
0.6441600941121578,0.004700720777185835
0.6520611625909805,0.004700720777185835
0.6520611625909805,0.005484174240050141
0.6599622310698032,0.005484174240050141
0.6599622310698032,0.005118562624046798
0.667863299548626,0.005118562624046798
0.667863299548626,0.0051707928549044185
0.6757643680274487,0.0051707928549044185
0.6757643680274487,0.006006476548626345
0.6836654365062713,0.006006476548626345
0.6836654365062713,0.00402172777603677
0.6915665049850941,0.00402172777603677
0.6915665049850941,0.005118562624046798
0.6994675734639167,0.005118562624046798
0.6994675734639167,0.00527525331661966
0.7073686419427394,0.00527525331661966
0.7073686419427394,0.005014102162331557
0.7152697104215622,0.005014102162331557
0.7152697104215622,0.005849785856053484
0.7231707789003848,0.005849785856053484
0.7231707789003848,0.0053797137783349
0.7310718473792076,0.0053797137783349
0.7310718473792076,0.005431944009192521
0.7389729158580303,0.005431944009192521
0.7389729158580303,0.005431944009192521
0.746873984336853,0.005431944009192521
0.746873984336853,0.005849785856053484
0.7547750528156757,0.005849785856053484
0.7547750528156757,0.00532748354747728
0.7626761212944985,0.00532748354747728
0.7626761212944985,0.005693095163480623
0.7705771897733211,0.005693095163480623
0.7705771897733211,0.00663323931891779
0.7784782582521439,0.00663323931891779
0.7784782582521439,0.005954246317768724
0.7863793267309666,0.005954246317768724
0.7863793267309666,0.00673769978063303
0.7942803952097892,0.00673769978063303
0.7942803952097892,0.0074166927817820956
0.802181463688612,0.0074166927817820956
0.802181463688612,0.00668546954977541
0.8100825321674346,0.00668546954977541
0.8100825321674346,0.007521153243497336
0.8179836006462574,0.007521153243497336
0.8179836006462574,0.007730074166927818
0.8258846691250801,0.007730074166927818
0.8258846691250801,0.007521153243497336
0.8337857376039028,0.007521153243497336
0.8337857376039028,0.007730074166927818
0.8416868060827255,0.007730074166927818
0.8416868060827255,0.006998850934921133
0.8495878745615482,0.006998850934921133
0.8495878745615482,0.008461297398934503
0.8574889430403709,0.008461297398934503
0.8574889430403709,0.008565757860649744
0.8653900115191936,0.008565757860649744
0.8653900115191936,0.008826909014937845
0.8732910799980164,0.008826909014937845
0.8732910799980164,0.00945367178522929
0.881192148476839,0.00945367178522929
0.881192148476839,0.009244750861798809
0.8890932169556618,0.009244750861798809
0.8890932169556618,0.01055050663323932
0.8969942854344845,0.01055050663323932
0.8969942854344845,0.009923743862947873
0.9048953539133071,0.009923743862947873
0.9048953539133071,0.011804032173822209
0.9127964223921299,0.011804032173822209
0.9127964223921299,0.011020578710957903
0.9206974908709525,0.011020578710957903
0.9206974908709525,0.014154392562415127
0.9285985593497753,0.014154392562415127
0.9285985593497753,0.012483025174971274
0.936499627828598,0.012483025174971274
0.936499627828598,0.014102162331557505
0.9444006963074207,0.014102162331557505
0.9444006963074207,0.016974825028726628
0.9523017647862434,0.016974825028726628
0.9523017647862434,0.01723597618301473
0.9602028332650662,0.01723597618301473
0.9602028332650662,0.02266792019220725
0.9681039017438888,0.02266792019220725
0.9681039017438888,0.027420871200250704
0.9760049702227115,0.027420871200250704
0.9760049702227115,0.05614749817194192
0.9839060387015343,0.05614749817194192
0.9839060387015343,0.13877572338869737
0.9918071071803569,0.13877572338869737
0.9918071071803569,0.3210592290817925
0.9997081756591797,0.3210592290817925
0.9997081756591797,0.0


==> data/ood_preds_hdists_epoch299.csv <==
x,y,value
0,0,12.474544410213566
1,0,10.996814787739543
2,0,8.38598506605399
3,0,0.12009816719753537
4,0,0.0
5,0,0.0
6,0,0.0
0,1,39.87781316902512
1,1,1.0965484831079317
2,1,0.4595060310166571
3,1,0.1566497833011331
4,1,0.45428437157328594
5,1,0.0
6,1,0.0
0,2,4.892694898438724
1,2,0.8720171270429743
2,2,0.22975301550832855
3,2,0.5743825387708213
4,2,1.4411780063704245
5,2,0.0
6,2,0.0
0,3,1.7283692757558353
1,3,3.4462952326249283
2,3,9.863714688528013
3,3,1.7127042974257218
4,3,0.2610829721685552
5,3,0.010443318886742206
6,3,0.0
0,4,0.23497467495169963
1,4,0.1253198266409065
2,4,0.09398986998067986
3,4,0.03132995666022662
4,4,0.04699493499033993
5,4,0.0
6,4,0.0
0,5,0.010443318886742206
1,5,0.04177327554696882
2,5,0.1409848049710198
3,5,0.03132995666022662
4,5,0.1618714427445042
5,5,0.005221659443371103
6,5,0.0
0,6,0.0
1,6,0.010443318886742206
2,6,0.0
3,6,0.005221659443371103
4,6,0.005221659443371103
5,6,0.0
6,6,0.0


==> data/run-SSLCoarseAgecutoff_entcompprob_thr0.95_dropout0.5-20250707_202227_tensorboard-tag-train_oodset_avgdepth.csv <==
Wall time,Step,Value
1751913400.0041523,1000,0.0
1751913475.9865115,2000,0.0
1751913552.8146014,3000,0.06605248898267746
1751913630.3778322,4000,0.25649359822273254
1751913725.486243,5000,0.42264512181282043
1751913804.2359493,6000,0.6675572395324707
1751913881.7867274,7000,0.9888502955436707
1751913960.899036,8000,1.2849628925323486
1751914056.3611155,9000,1.5531541109085083
1751914135.2892694,10000,1.6985200643539429
1751914213.8705597,11000,1.7450236082077026
1751914292.4849856,12000,1.7864100933074951
1751914388.0072658,13000,1.8111732006072998
1751914465.9236808,14000,1.8308134078979492
1751914544.7453067,15000,1.8415181636810303
1751914623.7830381,16000,1.8808916807174683
1751914720.0095687,17000,1.9989020824432373
1751914798.9121382,18000,2.184535264968872
1751914878.152563,19000,2.296395778656006
1751914956.5322416,20000,2.2920987606048584
1751915051.4256015,21000,2.286855936050415
1751915130.14776,22000,2.280466318130493
1751915208.572726,23000,2.2823994159698486
1751915287.2181814,24000,2.2790639400482178
1751915383.312254,25000,2.2775440216064453
1751915461.9085915,26000,2.2811615467071533
1751915540.6649306,27000,2.2768242359161377
1751915617.9378946,28000,2.2806856632232666
1751915714.192818,29000,2.280571460723877
1751915793.1423824,30000,2.280075788497925
1751915872.4142985,31000,2.281928062438965
1751915951.163427,32000,2.2861075401306152
1751916048.024662,33000,2.2833096981048584
1751916127.0377853,34000,2.2878074645996094
1751916204.85804,35000,2.2895543575286865
1751916283.6904905,36000,2.2907395362854004
1751916380.6660752,37000,2.2892963886260986
1751916459.155023,38000,2.2926037311553955
1751916538.2342343,39000,2.2915730476379395
1751916617.1456962,40000,2.2941396236419678
1751916712.8718796,41000,2.292741060256958
1751916788.7596343,42000,2.2947285175323486
1751916866.0450609,43000,2.2948317527770996
1751916943.5744777,44000,2.2987701892852783
1751917037.9330294,45000,2.2958321571350098
1751917115.2402894,46000,2.2980053424835205
1751917192.813472,47000,2.295938730239868
1751917270.115924,48000,2.2978620529174805
1751917363.517466,49000,2.298311710357666
1751917441.0551312,50000,2.2985036373138428
1751917517.7936919,51000,2.2987494468688965
1751917594.341935,52000,2.29887318611145
1751917689.5642,53000,2.298917055130005
1751917772.8996878,54000,2.2991838455200195
1751917850.2694805,55000,2.2996015548706055
1751917925.5680034,56000,2.299776315689087
1751918020.1817417,57000,2.2995765209198
1751918098.711084,58000,2.3011269569396973
1751918175.779289,59000,2.301229953765869
1751918251.413031,60000,2.297769546508789
1751918345.8237772,61000,2.3017337322235107
1751918424.067084,62000,2.298365831375122
1751918501.4696121,63000,2.303187847137451
1751918578.714968,64000,2.29892635345459
1751918670.5218403,65000,2.3021888732910156
1751918745.353139,66000,2.302138328552246
1751918820.5216765,67000,2.299149751663208
1751918897.9902503,68000,2.3019373416900635
1751918990.590288,69000,2.3004684448242188
1751919065.459553,70000,2.300703763961792
1751919143.106703,71000,2.3022494316101074
1751919221.0655503,72000,2.3011937141418457
1751919315.613804,73000,2.3007748126983643
1751919390.4768968,74000,2.300931930541992
1751919467.9785037,75000,2.3018157482147217
1751919544.8946617,76000,2.3030357360839844
1751919637.8940918,77000,2.300654411315918
1751919715.2740011,78000,2.3026862144470215
1751919789.8885174,79000,2.298398494720459
1751919864.8435328,80000,2.3037681579589844
1751919958.7873545,81000,2.3014049530029297
1751920035.187257,82000,2.302415609359741
1751920112.6797585,83000,2.3018393516540527
1751920188.909302,84000,2.3021721839904785
1751920282.4876194,85000,2.303497314453125
1751920357.6214988,86000,2.303999900817871
1751920433.2508616,87000,2.3037710189819336
1751920510.7476413,88000,2.301107406616211
1751920587.9695055,89000,2.304875373840332
1751920681.9071262,90000,2.3053247928619385
1751920758.245533,91000,2.304431676864624
1751920832.9454165,92000,2.308462142944336
1751920909.011513,93000,2.304964780807495
1751921003.807766,94000,2.3060054779052734
1751921081.7258873,95000,2.3046021461486816
1751921158.2288806,96000,2.3085107803344727
1751921233.0578935,97000,2.3043644428253174
1751921323.5081208,98000,2.307324171066284
1751921401.2433066,99000,2.304567813873291
1751921479.1508493,100000,2.3070881366729736
1751921555.99942,101000,2.3062829971313477
1751921649.4619813,102000,2.3046858310699463
1751921724.178154,103000,2.3065879344940186
1751921800.6196434,104000,2.306004524230957
1751921876.830949,105000,2.3074491024017334
1751921972.5736885,106000,2.30900239944458
1751922048.3876579,107000,2.3048505783081055
1751922124.6305296,108000,2.306931734085083
1751922199.4897902,109000,2.3068478107452393
1751922293.3099427,110000,2.303544759750366
1751922370.9595432,111000,2.308485984802246
1751922448.084272,112000,2.3088219165802
1751922525.9641342,113000,2.3056797981262207
1751922618.0244904,114000,2.307725191116333
1751922693.9673357,115000,2.306852102279663
1751922772.1189716,116000,2.306364059448242
1751922850.1001213,117000,2.307887554168701
1751922943.324862,118000,2.310516834259033
1751923017.0789304,119000,2.3043267726898193
1751923094.7737994,120000,2.3072123527526855
1751923170.509985,121000,2.3089327812194824
1751923264.686516,122000,2.307955265045166
1751923341.47631,123000,2.3079278469085693
1751923418.0189726,124000,2.3086438179016113
1751923493.0514777,125000,2.3064723014831543
1751923585.4280267,126000,2.3088860511779785
1751923660.6906624,127000,2.3070290088653564
1751923736.2275932,128000,2.3099429607391357
1751923814.5115907,129000,2.307464599609375
1751923906.7094545,130000,2.3075826168060303
1751923981.776346,131000,2.3112964630126953
1751924057.9418721,132000,2.307191848754883
1751924133.5895555,133000,2.309890031814575
1751924224.7292063,134000,2.306394100189209
1751924299.9522529,135000,2.3117518424987793
1751924376.5056612,136000,2.3076539039611816
1751924451.3267684,137000,2.309979200363159
1751924543.8925126,138000,2.3082234859466553
1751924622.6377099,139000,2.308753728866577
1751924698.47948,140000,2.3101425170898438
1751924774.563273,141000,2.3117542266845703
1751924865.6228,142000,2.3086235523223877
1751924941.465698,143000,2.310048818588257
1751925017.2506244,144000,2.3114330768585205
1751925091.9226906,145000,2.3095903396606445
1751925185.5960634,146000,2.308422803878784
1751925262.1418478,147000,2.309807538986206
1751925340.650327,148000,2.311753273010254
1751925415.7107604,149000,2.3093912601470947
1751925508.5283215,150000,2.310464859008789
1751925583.3434763,151000,2.310790538787842
1751925658.1472738,152000,2.3088862895965576
1751925733.0481138,153000,2.3133389949798584
1751925823.772196,154000,2.3112452030181885
1751925900.6099334,155000,2.3096277713775635
1751925978.6444454,156000,2.3108582496643066
1751926055.9983084,157000,2.3113341331481934
1751926149.8853076,158000,2.311612844467163
1751926224.5291572,159000,2.311757802963257
1751926301.4506328,160000,2.310479164123535
1751926376.658064,161000,2.3108508586883545
1751926468.9271579,162000,2.3127317428588867
1751926543.407918,163000,2.311971664428711
1751926619.0556514,164000,2.312218427658081
1751926696.3965647,165000,2.311289072036743
1751926791.3101325,166000,2.3125836849212646
1751926865.8298752,167000,2.3108348846435547
1751926939.4942882,168000,2.3116719722747803
1751927015.2965345,169000,2.314044237136841
1751927107.5118263,170000,2.313016176223755
1751927184.8298697,171000,2.311845541000366
1751927262.1174383,172000,2.3115286827087402
1751927338.0974197,173000,2.312314748764038
1751927432.1021025,174000,2.3132643699645996
1751927506.1367867,175000,2.3116867542266846
1751927580.501102,176000,2.314033269882202
1751927655.1262734,177000,2.3135547637939453
1751927730.615342,178000,2.311321973800659


==> data/run-SSLCoarseAgecutoff_entcompprob_thr0.95_dropout0.5-20250707_202227_tensorboard-tag-train_oodset_purity.csv <==
Wall time,Step,Value
1751913399.9994137,1000,1.0
1751913475.9843178,2000,1.0
1751913552.8133333,3000,0.9999498724937439
1751913630.3731372,4000,0.9977219104766846
1751913725.4849067,5000,0.9942247271537781
1751913804.2345126,6000,0.9921756386756897
1751913881.784993,7000,0.989845871925354
1751913960.896105,8000,0.9869471788406372
1751914056.359309,9000,0.9836103320121765
1751914135.2874613,10000,0.9810565710067749
1751914213.8696682,11000,0.9809675216674805
1751914292.4810207,12000,0.9807799458503723
1751914388.0030172,13000,0.9808383584022522
1751914465.9216878,14000,0.9806477427482605
1751914544.733693,15000,0.9805375337600708
1751914623.7809522,16000,0.9807559251785278
1751914720.0072832,17000,0.9805966019630432
1751914798.9101548,18000,0.9803057312965393
1751914878.1490273,19000,0.981063961982727
1751914956.531101,20000,0.9808481335639954
1751915051.4229674,21000,0.9814406037330627
1751915130.1470504,22000,0.9815079569816589
1751915208.5711176,23000,0.981400191783905
1751915287.2169538,24000,0.9823234677314758
1751915383.310295,25000,0.981996476650238
1751915461.906332,26000,0.9819425344467163
1751915540.6616411,27000,0.9824214577674866
1751915617.9367251,28000,0.9819913506507874
1751915714.188123,29000,0.9821799397468567
1751915793.141588,30000,0.9822838306427002
1751915872.413122,31000,0.9815105199813843
1751915951.1609871,32000,0.981895387172699
1751916048.0238814,33000,0.9820089340209961
1751916127.0357804,34000,0.9818359017372131
1751916204.8562603,35000,0.9814467430114746
1751916283.6889493,36000,0.9812763333320618
1751916380.6648085,37000,0.9816107749938965
1751916459.1542652,38000,0.9811679124832153
1751916538.2323976,39000,0.9810998439788818
1751916617.1447706,40000,0.9810582995414734
1751916712.8697715,41000,0.9808277487754822
1751916788.7582443,42000,0.9805691242218018
1751916866.04143,43000,0.981067419052124
1751916943.569712,44000,0.9803733229637146
1751917037.9319756,45000,0.9807146191596985
1751917115.2396128,46000,0.9800187945365906
1751917192.8113694,47000,0.980216920375824
1751917270.1140108,48000,0.9803522825241089
1751917363.5155442,49000,0.9798679947853088
1751917441.0540838,50000,0.9800763726234436
1751917517.7921956,51000,0.9800624251365662
1751917594.338933,52000,0.9798083901405334
1751917689.562219,53000,0.9797564744949341
1751917772.8987615,54000,0.9795980453491211
1751917850.2682052,55000,0.9798936247825623
1751917925.5669188,56000,0.9796996712684631
1751918020.1790962,57000,0.9796145558357239
1751918098.7100594,58000,0.9795377254486084
1751918175.7768102,59000,0.979589581489563
1751918251.4118996,60000,0.9797481894493103
1751918345.8221278,61000,0.9797009229660034
1751918424.0616095,62000,0.9794894456863403
1751918501.4633932,63000,0.9795576930046082
1751918578.7112684,64000,0.9795355796813965
1751918670.5180752,65000,0.9795767068862915
1751918745.352111,66000,0.9794501662254333
1751918820.5193124,67000,0.9794937372207642
1751918897.988947,68000,0.979368269443512
1751918990.588612,69000,0.9797043800354004
1751919065.458073,70000,0.9792013168334961
1751919143.1043158,71000,0.9794700145721436
1751919221.0644355,72000,0.9793524146080017
1751919315.607089,73000,0.9794167280197144
1751919390.4738543,74000,0.9793415665626526
1751919467.9765854,75000,0.9787905812263489
1751919544.8924477,76000,0.9792832732200623
1751919637.8930798,77000,0.9790610074996948
1751919715.2703042,78000,0.9790486097335815
1751919789.886156,79000,0.9791098237037659
1751919864.8416374,80000,0.9791134595870972
1751919958.7863538,81000,0.9791885614395142
1751920035.1864917,82000,0.9789774417877197
1751920112.6777015,83000,0.9783872961997986
1751920188.9047937,84000,0.9785381555557251
1751920282.4864762,85000,0.9785147905349731
1751920357.6201034,86000,0.9781801104545593
1751920433.2495394,87000,0.9783346056938171
1751920510.7450817,88000,0.9779938459396362
1751920587.967852,89000,0.9768825173377991
1751920681.9048555,90000,0.9760076403617859
1751920758.244344,91000,0.9758870005607605
1751920832.9439945,92000,0.975908100605011
1751920909.0106034,93000,0.9754327535629272
1751921003.8058028,94000,0.9754709601402283
1751921081.7239137,95000,0.9754608869552612
1751921158.2274826,96000,0.9752964377403259
1751921233.056879,97000,0.9754396080970764
1751921323.5065272,98000,0.9751772880554199
1751921401.2413158,99000,0.9752941727638245
1751921479.1492214,100000,0.975210964679718
1751921555.9950054,101000,0.974967896938324
1751921649.4599144,102000,0.9753491878509521
1751921724.176305,103000,0.9752272367477417
1751921800.6175184,104000,0.9748626947402954
1751921876.8257186,105000,0.9751410484313965
1751921972.5726023,106000,0.9750474095344543
1751922048.3838463,107000,0.9747143983840942
1751922124.6289482,108000,0.9747694134712219
1751922199.4876213,109000,0.9750305414199829
1751922293.307643,110000,0.9751432538032532
1751922370.95857,111000,0.9744879603385925
1751922448.0827794,112000,0.9748273491859436
1751922525.9626749,113000,0.9748144149780273
1751922618.022838,114000,0.9747126698493958
1751922693.9663885,115000,0.9748073220252991
1751922772.11754,116000,0.9746029376983643
1751922850.0985496,117000,0.9746042490005493
1751922943.3240952,118000,0.9746639132499695
1751923017.076928,119000,0.9745446443557739
1751923094.7729669,120000,0.9745945930480957
1751923170.5086267,121000,0.9742933511734009
1751923264.6849875,122000,0.9743004441261292
1751923341.4737551,123000,0.974031388759613
1751923418.0176384,124000,0.9741998314857483
1751923493.050425,125000,0.9740486741065979
1751923585.426587,126000,0.9738990664482117
1751923660.6898756,127000,0.9736275672912598
1751923736.2264163,128000,0.9739739298820496
1751923814.5101295,129000,0.973663330078125
1751923906.708489,130000,0.9741095304489136
1751923981.7740166,131000,0.9738520383834839
1751924057.9408693,132000,0.9733624458312988
1751924133.5883315,133000,0.9738292098045349
1751924224.7276347,134000,0.9732187986373901
1751924299.9511664,135000,0.9734833836555481
1751924376.5023305,136000,0.9734030961990356
1751924451.3246412,137000,0.9731754064559937
1751924543.8915825,138000,0.9734984040260315
1751924622.6366484,139000,0.9729737639427185
1751924698.475576,140000,0.9726895689964294
1751924774.561854,141000,0.9731312394142151
1751924865.6218767,142000,0.9733432531356812
1751924941.464515,143000,0.9729374051094055
1751925017.2494273,144000,0.9728536009788513
1751925091.920591,145000,0.9726354479789734
1751925185.5941026,146000,0.9726125597953796
1751925262.1410732,147000,0.972687304019928
1751925340.6476383,148000,0.97271329164505
1751925415.7087922,149000,0.9722733497619629
1751925508.527122,150000,0.9723986983299255
1751925583.342497,151000,0.9722760915756226
1751925658.1455326,152000,0.9724560379981995
1751925733.0470557,153000,0.9724003076553345
1751925823.7708623,154000,0.9722530841827393
1751925900.6058905,155000,0.9723381996154785
1751925978.643474,156000,0.972194492816925
1751926055.9955065,157000,0.9716630578041077
1751926149.8832166,158000,0.9717342257499695
1751926224.5271037,159000,0.9717086553573608
1751926301.4471622,160000,0.9723132848739624
1751926376.6571646,161000,0.971746027469635
1751926468.9246044,162000,0.9722030758857727
1751926543.4058175,163000,0.9715986251831055
1751926619.053722,164000,0.971710205078125
1751926696.3956172,165000,0.9715670943260193
1751926791.3089123,166000,0.9715991020202637
1751926865.8282576,167000,0.9717079997062683
1751926939.4927437,168000,0.9708695411682129
1751927015.2946713,169000,0.971392810344696
1751927107.5102017,170000,0.9711551070213318
1751927184.8285491,171000,0.9712643027305603
1751927262.1161723,172000,0.9711667895317078
1751927338.0952592,173000,0.9708249568939209
1751927432.101277,174000,0.971177339553833
1751927506.1350338,175000,0.9711095690727234
1751927580.499558,176000,0.9708089828491211
1751927655.1241107,177000,0.9711074233055115
1751927730.6124153,178000,0.9712096452713013


==> data/run-tensorboard-tag-train_oodset_avgdepth.csv <==
Wall time,Step,Value
1751285710.6908116,1000,0.0
1751285784.498772,2000,6.375087104970589e-05
1751285857.67293,3000,0.10348166525363922
1751285931.444348,4000,0.36701497435569763
1751286021.1140828,5000,0.5416785478591919
1751286095.3595986,6000,0.7295023798942566
1751286168.4761152,7000,0.9604941606521606
1751286242.9482284,8000,1.1743851900100708
1751286333.5227833,9000,1.3832981586456299
1751286408.2052321,10000,1.5382550954818726
1751286483.3958502,11000,1.6753242015838623
1751286558.1273155,12000,1.8317294120788574
1751286648.2498338,13000,1.9832854270935059
1751286721.7114325,14000,2.0475387573242188
1751286796.084299,15000,2.0789756774902344
1751286870.4447544,16000,2.1454355716705322
1751286961.0357018,17000,2.238084554672241
1751287035.3918724,18000,2.3245294094085693
1751287109.9870932,19000,2.37233829498291
1751287184.0316265,20000,2.3903186321258545
1751287273.0237293,21000,2.3904001712799072
1751287346.9795759,22000,2.3965420722961426
1751287421.121432,23000,2.384610176086426
1751287495.4509006,24000,2.392186164855957
1751287585.7858887,25000,2.396528959274292
1751287659.904989,26000,2.375293254852295
1751287733.8168156,27000,2.378330707550049
1751287807.2392251,28000,2.383826971054077
1751287897.4483614,29000,2.4251608848571777
1751287971.7479432,30000,2.4696552753448486
1751288045.9803865,31000,2.480181932449341
1751288120.1269722,32000,2.4769175052642822
1751288210.4435964,33000,2.4857842922210693
1751288284.45047,34000,2.487779140472412
1751288357.7606618,35000,2.504739284515381
1751288432.022521,36000,2.5213050842285156
1751288523.405921,37000,2.541536569595337
1751288599.6547973,38000,2.545900583267212
1751288675.6833732,39000,2.5711002349853516
1751288751.6426697,40000,2.5986886024475098
1751288844.4694614,41000,2.6138594150543213
1751288920.3388677,42000,2.6417086124420166
1751288996.4503162,43000,2.6646888256073
1751289071.9407005,44000,2.670167922973633
1751289162.6333678,45000,2.68452787399292
1751289237.4376793,46000,2.712350845336914
1751289312.015498,47000,2.761739730834961
1751289386.8283143,48000,2.843759536743164
1751289477.4355454,49000,2.8911221027374268
1751289552.3813772,50000,2.896770477294922
1751289627.3947022,51000,2.8978562355041504
1751289702.410743,52000,2.910416603088379
1751289793.5922222,53000,2.919335126876831
1751289868.6473465,54000,2.9288604259490967
1751289943.9357367,55000,2.9501891136169434
1751290018.119266,56000,2.967003345489502
1751290109.295516,57000,3.0109646320343018
1751290184.6498115,58000,3.033010482788086
1751290259.9606717,59000,3.0507280826568604
1751290334.745261,60000,3.0605628490448
1751290425.8310702,61000,3.0827457904815674
1751290500.7797468,62000,3.1128790378570557
1751290574.7081003,63000,3.120335578918457
1751290649.2004583,64000,3.1376075744628906
1751290740.5588372,65000,3.1514084339141846
1751290815.3751945,66000,3.1697421073913574
1751290891.1010547,67000,3.1822710037231445
1751290965.9536366,68000,3.2069482803344727
1751291056.912097,69000,3.2565319538116455
1751291130.7728453,70000,3.3079566955566406
1751291205.9545155,71000,3.3189749717712402
1751291281.041249,72000,3.3182661533355713
1751291371.8080573,73000,3.3194639682769775
1751291446.832403,74000,3.322476625442505
1751291521.5003812,75000,3.3245644569396973
1751291596.4809473,76000,3.327153205871582
1751291686.6403117,77000,3.329505681991577
1751291761.6285768,78000,3.3281214237213135
1751291836.3720922,79000,3.330355644226074
1751291911.2962441,80000,3.331608772277832
1751292002.4526014,81000,3.335310459136963
1751292077.351958,82000,3.3355681896209717
1751292151.9390612,83000,3.337284803390503
1751292226.2071974,84000,3.3396155834198
1751292316.9099553,85000,3.3488807678222656
1751292391.7651827,86000,3.360887050628662
1751292466.459347,87000,3.3742592334747314
1751292541.6763086,88000,3.3862757682800293
1751292616.4650657,89000,3.3888776302337646
1751292707.1826303,90000,3.393678665161133
1751292781.7190008,91000,3.399279832839966
1751292856.9771764,92000,3.412039279937744
1751292931.8504868,93000,3.420966148376465
1751293023.0724587,94000,3.430600643157959
1751293097.879884,95000,3.4362540245056152
1751293173.1662054,96000,3.4429705142974854
1751293248.6060798,97000,3.4519784450531006
1751293338.3709445,98000,3.4633755683898926
1751293413.3261044,99000,3.4770126342773438
1751293488.3597527,100000,3.4886763095855713
1751293563.5326123,101000,3.5188965797424316
1751293654.8640442,102000,3.5305449962615967
1751293729.962912,103000,3.534111261367798
1751293805.0606067,104000,3.5632944107055664
1751293879.4233816,105000,3.5701963901519775
1751293971.085748,106000,3.5767149925231934
1751294046.327661,107000,3.5870792865753174
1751294121.2801366,108000,3.5888984203338623
1751294196.1911058,109000,3.6104023456573486
1751294287.3361206,110000,3.619777202606201
1751294363.592392,111000,3.622495651245117
1751294438.3829758,112000,3.6246395111083984
1751294514.2819297,113000,3.627652645111084
1751294606.527517,114000,3.628748893737793
1751294681.2634132,115000,3.6309773921966553
1751294756.78537,116000,3.6336162090301514
1751294831.8058724,117000,3.649536609649658
1751294922.766687,118000,3.6550984382629395
1751294996.627883,119000,3.658865213394165
1751295071.5930521,120000,3.6648998260498047
1751295146.493436,121000,3.669858932495117
1751295237.508481,122000,3.6760671138763428
1751295312.7174153,123000,3.67972731590271
1751295387.5864668,124000,3.6790432929992676
1751295462.54939,125000,3.679800510406494
1751295552.5662937,126000,3.6822867393493652
1751295627.6419055,127000,3.680934429168701
1751295702.5470898,128000,3.6847689151763916
1751295777.684955,129000,3.682684898376465
1751295868.8102543,130000,3.6835837364196777
1751295944.545435,131000,3.6841113567352295
1751296020.3633316,132000,3.684408664703369
1751296095.6101892,133000,3.6825027465820312
1751296186.8604906,134000,3.6858203411102295
1751296261.909685,135000,3.687044382095337
1751296337.096686,136000,3.6896092891693115
1751296411.8106902,137000,3.6930534839630127
1751296502.9531624,138000,3.692844867706299
1751296577.4231393,139000,3.6922202110290527
1751296651.0883584,140000,3.693617820739746
1751296726.3408072,141000,3.6931779384613037
1751296817.3068318,142000,3.693601608276367
1751296892.4909818,143000,3.694061279296875
1751296967.2627254,144000,3.6946730613708496
1751297042.2991478,145000,3.695101499557495
1751297133.894494,146000,3.696601629257202
1751297209.080826,147000,3.6952321529388428
1751297285.8417208,148000,3.697535753250122
1751297362.120767,149000,3.696298122406006
1751297454.2119222,150000,3.6974234580993652
1751297529.871146,151000,3.6997838020324707
1751297605.0010982,152000,3.6974802017211914
1751297680.2958136,153000,3.69883394241333
1751297770.6497555,154000,3.6984004974365234
1751297845.604115,155000,3.697610378265381
1751297920.3470376,156000,3.6990222930908203
1751297995.2640326,157000,3.7002451419830322
1751298086.5024226,158000,3.698615074157715
1751298161.4170198,159000,3.6980783939361572
1751298236.3465343,160000,3.701765537261963
1751298309.9813771,161000,3.6991355419158936
1751298401.1589878,162000,3.7017054557800293
1751298475.6529415,163000,3.7007856369018555
1751298551.0006573,164000,3.699875593185425
1751298625.8112607,165000,3.698223352432251
1751298716.76154,166000,3.7011072635650635
1751298791.8488393,167000,3.7002148628234863
1751298865.7071633,168000,3.7020843029022217
1751298940.6086807,169000,3.702275276184082
1751299031.692801,170000,3.7022109031677246
1751299106.592999,171000,3.7029197216033936
1751299181.8182387,172000,3.7032060623168945
1751299256.7077456,173000,3.701873779296875
1751299347.748462,174000,3.7055139541625977
1751299421.701959,175000,3.7032511234283447
1751299496.7527177,176000,3.704829216003418
1751299572.0988226,177000,3.7051188945770264
1751299646.9118032,178000,3.704615592956543


==> data/run-tensorboard-tag-train_oodset_purity.csv <==
Wall time,Step,Value
1751285710.6882439,1000,1.0
1751285784.4961455,2000,1.0
1751285857.6712515,3000,0.9998346567153931
1751285931.4431412,4000,0.9970662593841553
1751286021.1119242,5000,0.9936298727989197
1751286095.3521287,6000,0.9908785820007324
1751286168.4738152,7000,0.9896248579025269
1751286242.9457824,8000,0.9877259135246277
1751286333.5214849,9000,0.9866533279418945
1751286408.201378,10000,0.9854940176010132
1751286483.3939645,11000,0.9838377237319946
1751286558.1255121,12000,0.9822610020637512
1751286648.248766,13000,0.9779614806175232
1751286721.7090847,14000,0.9759536981582642
1751286796.083315,15000,0.9734743237495422
1751286870.4434314,16000,0.9673976302146912
1751286961.0343277,17000,0.9439113140106201
1751287035.3895912,18000,0.9279074668884277
1751287109.9853868,19000,0.9256787300109863
1751287184.0293345,20000,0.9245049357414246
1751287272.9861255,21000,0.9238523840904236
1751287346.976327,22000,0.9231685996055603
1751287421.1190655,23000,0.9235357642173767
1751287495.448327,24000,0.9228430986404419
1751287585.7828512,25000,0.9248175621032715
1751287659.9022722,26000,0.9272918701171875
1751287733.8115008,27000,0.9274415373802185
1751287807.2379227,28000,0.9279497861862183
1751287897.4468095,29000,0.9276718497276306
1751287971.7468455,30000,0.9283543229103088
1751288045.9782445,31000,0.9281774163246155
1751288120.1204948,32000,0.9285991191864014
1751288210.437375,33000,0.9276732802391052
1751288284.4489694,34000,0.9275118112564087
1751288357.757388,35000,0.9263799786567688
1751288432.0176857,36000,0.9247925877571106
1751288523.403856,37000,0.9229670166969299
1751288599.6494634,38000,0.9209739565849304
1751288675.679758,39000,0.9184631109237671
1751288751.6388414,40000,0.9148784875869751
1751288844.468592,41000,0.9097854495048523
1751288920.3375258,42000,0.891788125038147
1751288996.4492257,43000,0.8787230253219604
1751289071.9395792,44000,0.873669445514679
1751289162.631402,45000,0.8670766949653625
1751289237.4342556,46000,0.8525112867355347
1751289312.0142446,47000,0.8063809871673584
1751289386.8272243,48000,0.7375404238700867
1751289477.4337943,49000,0.6980196237564087
1751289552.3767338,50000,0.6927664279937744
1751289627.3916593,51000,0.6891615390777588
1751289702.4087632,52000,0.6852662563323975
1751289793.5890155,53000,0.6798595190048218
1751289868.644874,54000,0.6747469902038574
1751289943.9317718,55000,0.6629180312156677
1751290018.116441,56000,0.6453595757484436
1751290109.292869,57000,0.6062158942222595
1751290184.6475663,58000,0.5919204354286194
1751290259.9560645,59000,0.5807788968086243
1751290334.7434092,60000,0.5727789402008057
1751290425.826227,61000,0.556514322757721
1751290500.7783225,62000,0.5285847187042236
1751290574.7067895,63000,0.5197666883468628
1751290649.1994503,64000,0.5093987584114075
1751290740.556947,65000,0.5033223628997803
1751290815.3738284,66000,0.4985692799091339
1751290891.0981407,67000,0.4907495975494385
1751290965.9524117,68000,0.471949964761734
1751291056.9103253,69000,0.4196781814098358
1751291130.7713199,70000,0.37151941657066345
1751291205.9518425,71000,0.36256539821624756
1751291281.039419,72000,0.3616759479045868
1751291371.8069983,73000,0.362129271030426
1751291446.828873,74000,0.36099734902381897
1751291521.497913,75000,0.3602094054222107
1751291596.4790454,76000,0.358735054731369
1751291686.638431,77000,0.3572789132595062
1751291761.6273093,78000,0.3575971722602844
1751291836.370765,79000,0.35760363936424255
1751291911.291542,80000,0.3571595251560211
1751292002.4513948,81000,0.35461264848709106
1751292077.3502066,82000,0.35470327734947205
1751292151.9370096,83000,0.35390231013298035
1751292226.205974,84000,0.3525770604610443
1751292316.9076107,85000,0.3462308943271637
1751292391.7642453,86000,0.3407958447933197
1751292466.4550948,87000,0.3391108512878418
1751292541.6735868,88000,0.3363037407398224
1751292616.4624858,89000,0.3348018527030945
1751292707.1805954,90000,0.3312518298625946
1751292781.7155423,91000,0.3281351327896118
1751292856.9759839,92000,0.3234470784664154
1751292931.8456678,93000,0.322035014629364
1751293023.0704823,94000,0.3191269636154175
1751293097.87791,95000,0.31917083263397217
1751293173.1623693,96000,0.3175494074821472
1751293248.6044626,97000,0.31442615389823914
1751293338.3693311,98000,0.3138484060764313
1751293413.3248215,99000,0.31184816360473633
1751293488.357491,100000,0.30821797251701355
1751293563.5313852,101000,0.29198721051216125
1751293654.862873,102000,0.2851899266242981
1751293729.96173,103000,0.28305184841156006
1751293805.0586686,104000,0.280523419380188
1751293879.421332,105000,0.2752235531806946
1751293971.0846431,106000,0.2699893116950989
1751294046.326478,107000,0.26148563623428345
1751294121.265546,108000,0.258187860250473
1751294196.1896439,109000,0.2408294677734375
1751294287.3344445,110000,0.22890110313892365
1751294363.5912898,111000,0.22740504145622253
1751294438.3815222,112000,0.22701287269592285
1751294514.280715,113000,0.22492922842502594
1751294606.5247345,114000,0.22596880793571472
1751294681.2589598,115000,0.2252950370311737
1751294756.781363,116000,0.2240186184644699
1751294831.8041694,117000,0.22363553941249847
1751294922.7633317,118000,0.22243641316890717
1751294996.6255639,119000,0.2198999971151352
1751295071.5910509,120000,0.2164427638053894
1751295146.4923062,121000,0.21073922514915466
1751295237.4696555,122000,0.204962357878685
1751295312.7141435,123000,0.20158907771110535
1751295387.5685537,124000,0.20168712735176086
1751295462.5474193,125000,0.20076166093349457
1751295552.5636284,126000,0.19984109699726105
1751295627.6407545,127000,0.20058053731918335
1751295702.5459428,128000,0.19955848157405853
1751295777.6823049,129000,0.1991294026374817
1751295868.8064563,130000,0.19916462898254395
1751295944.5441525,131000,0.199062317609787
1751296020.3621058,132000,0.199116513133049
1751296095.608088,133000,0.19869299232959747
1751296186.8587673,134000,0.1986580640077591
1751296261.9082313,135000,0.19581998884677887
1751296337.0934837,136000,0.1940428912639618
1751296411.8087556,137000,0.19312189519405365
1751296502.951808,138000,0.19209901988506317
1751296577.421517,139000,0.1909952014684677
1751296651.085595,140000,0.19170019030570984
1751296726.3375213,141000,0.1909935176372528
1751296817.3057237,142000,0.19204844534397125
1751296892.4886444,143000,0.19161616265773773
1751296967.2585602,144000,0.19070583581924438
1751297042.2941878,145000,0.19033297896385193
1751297133.891751,146000,0.18998828530311584
1751297209.079611,147000,0.18996746838092804
1751297285.8378322,148000,0.18939994275569916
1751297362.1194527,149000,0.19021211564540863
1751297454.2097204,150000,0.18917298316955566
1751297529.8681018,151000,0.1891068071126938
1751297605.0001915,152000,0.1897844672203064
1751297680.2927117,153000,0.1885857731103897
1751297770.6484303,154000,0.18914209306240082
1751297845.602751,155000,0.18964338302612305
1751297920.3459601,156000,0.18827186524868011
1751297995.2632916,157000,0.1889975517988205
1751298086.5010915,158000,0.18864057958126068
1751298161.4116912,159000,0.18904699385166168
1751298236.341991,160000,0.18836157023906708
1751298309.980246,161000,0.18907590210437775
1751298401.1579046,162000,0.18869516253471375
1751298475.6493864,163000,0.18855105340480804
1751298550.9980657,164000,0.18875451385974884
1751298625.8100748,165000,0.1885446161031723
1751298716.7601511,166000,0.18908125162124634
1751298791.8456025,167000,0.18858972191810608
1751298865.702624,168000,0.1879386007785797
1751298940.6074867,169000,0.18771715462207794
1751299031.6894639,170000,0.18787944316864014
1751299106.5896995,171000,0.1881071925163269
1751299181.8170702,172000,0.18772973120212555
1751299256.7066987,173000,0.18773093819618225
1751299347.7434695,174000,0.18700829148292542
1751299421.7008514,175000,0.18731370568275452
1751299496.7506146,176000,0.18624551594257355
1751299572.0954392,177000,0.18796491622924805
1751299646.9102383,178000,0.18660739064216614


==> data/semihoc-paramruns_imagenet_nlab=20.csv <==
uncertainty_method,n_per_class,dropout,lr,threshold,ooh,weight_decay,test_bmhd_id_minhd,test_bmhd_ood_minhd,test_bmhd_mix_minhd
entcompprob,20.0,0.1,0.01,0.95,None,0.001,0.8630424618721009,2.137240743637085,1.5001415967941285
entcompprob,20.0,0.1,0.05,0.95,None,0.001,0.6685019135475159,1.4975956916809081,1.0830487966537476
entcompprob,20.0,0.1,0.1,0.95,None,0.001,0.6685328006744384,1.5379443168640137,1.103238582611084
entcompprob,20.0,0.1,0.2,0.95,None,0.001,0.9258533000946045,1.4793911695480346,1.2026222705841065
entcompprob,20.0,0.1,0.3,0.95,None,0.001,1.0201699137687683,1.4458174228668212,1.2329936742782592
entcompprob,20.0,0.1,0.5,0.95,None,0.001,1.2534054040908813,1.349284815788269,1.3013451099395752
entcompprob,20.0,0.2,0.01,0.95,None,0.001,0.6737451791763306,1.8540042400360108,1.2638747215270996
entcompprob,20.0,0.2,0.05,0.95,None,0.001,0.67996908950841,1.6825195865674544,1.1812443380379322
entcompprob,20.0,0.2,0.1,0.95,None,0.001,0.6828108429908752,1.807477068901062,1.245143985748291
entcompprob,20.0,0.2,0.2,0.95,None,0.001,0.9892818331718445,1.4336835384368896,1.2114826917648316
entcompprob,20.0,0.2,0.3,0.95,None,0.001,1.1500926733016967,1.401575493812561,1.275834059715271
entcompprob,20.0,0.2,0.5,0.95,None,0.001,2.029567551612854,1.7616926431655884,1.8956300735473632
entcompprob,20.0,0.3,0.01,0.95,None,0.001,0.6390270471572876,1.9211847543716432,1.2801059007644653
entcompprob,20.0,0.3,0.05,0.95,None,0.001,0.6580154538154602,1.833456778526306,1.2457361221313477
entcompprob,20.0,0.3,0.1,0.95,None,0.001,0.7237065553665161,1.4526787042617797,1.088192629814148
entcompprob,20.0,0.3,0.2,0.95,None,0.001,1.1457142591476441,1.5091920852661134,1.3274531602859496
entcompprob,20.0,0.3,0.3,0.95,None,0.001,2.6997760772705077,2.2855293273925783,2.492652702331543
entcompprob,20.0,0.3,0.5,0.95,None,0.001,2.321729803085327,1.9313672304153442,2.1265486001968386
entcompprob,20.0,0.4,0.01,0.95,None,0.001,0.6416833758354187,1.892096757888794,1.2668900966644288
entcompprob,20.0,0.4,0.05,0.95,None,0.001,0.6916756629943848,2.0685043334960938,1.3800899982452393
entcompprob,20.0,0.4,0.1,0.95,None,0.001,0.8830965161323547,1.5986623287200927,1.2408793926239015
entcompprob,20.0,0.4,0.2,0.95,None,0.001,1.3997451782226562,1.6510530471801759,1.525399088859558
entcompprob,20.0,0.4,0.3,0.95,None,0.001,2.3228262424468995,2.1605549812316895,2.2416906356811523
entcompprob,20.0,0.4,0.5,0.95,None,0.001,3.0709112167358397,2.502949094772339,2.7869301795959474


==> data/semihoc-paramruns_inat19_nlab=20.csv <==
test_bmhd_mix_minhd,lr,dropout,test_bmhd_id_minhd,test_bmhd_ood_minhd
0.7909724712371826,0.001,0.2,0.6840887069702148,0.8978562951087952
0.7190912365913391,0.005,0.2,0.6919437646865845,0.7462387084960938
0.707301139831543,0.01,0.2,0.6889745593070984,0.7256277203559875
0.7548258304595947,0.05,0.2,0.7424207329750061,0.7672309875488281
0.7775046229362488,0.1,0.2,0.8419698476791382,0.7130393981933594
0.8426789045333862,0.001,0.3,0.6856478452682495,0.9997099041938782
0.7068601846694946,0.005,0.3,0.6882081031799316,0.7255122661590576
0.6783527135848999,0.01,0.3,0.7034150958061218,0.6532903909683228
0.7635596990585327,0.05,0.3,0.785004734992981,0.7421146035194397
0.7955132126808167,0.1,0.3,0.9273298382759094,0.6636965870857239
0.7471230030059814,0.001,0.4,0.7329838871955872,0.7612621188163757
0.7000011205673218,0.005,0.4,0.7331887483596802,0.6668134927749634
0.681402325630188,0.01,0.4,0.751215398311615,0.6115891933441162
0.7887946367263794,0.05,0.4,0.8826640844345093,0.6949252486228943
0.8337305188179016,0.1,0.4,1.0340064764022827,0.6334545612335205
0.7873411178588867,0.001,0.5,0.828808069229126,0.7458741068840027
0.7484787702560425,0.005,0.5,0.8308222889900208,0.666135311126709
0.7479990720748901,0.01,0.5,0.8602977991104126,0.6357003450393677
0.821571946144104,0.05,0.5,1.0124576091766355,0.630686342716217
0.8795918226242065,0.1,0.5,1.1579384803771973,0.6012452244758606


==> data/semihoc-paramruns_inat21-birds_nlab=20.csv <==
test_bmhd_id_minhd,step,step_mean,step_min,step_max,n_points,uncertainty_method,n_per_class,dropout,lr,threshold,ooh,test_bmhd_ood_minhd,test_bmhd_mix_minhd
0.7865316271781921,399,399.0,399,399,1,entcompprob,20.0,0.2,0.001,0.95,office31,1.0267729759216309,0.906652331352234
0.7485101222991943,399,399.0,399,399,1,entcompprob,20.0,0.2,0.005,0.95,office31,0.8567118048667908,0.8026109933853149
0.7451728582382202,399,399.0,399,399,1,entcompprob,20.0,0.2,0.01,0.95,office31,0.9087657928466796,0.82696932554245
0.8197853565216064,399,399.0,399,399,1,entcompprob,20.0,0.2,0.05,0.95,office31,0.9114768505096436,0.865631103515625
0.9327771663665771,399,399.0,399,399,1,entcompprob,20.0,0.2,0.1,0.95,office31,0.8820695281028748,0.9074233770370485
1.866746187210083,399,399.0,399,399,1,entcompprob,20.0,0.2,0.5,0.95,office31,0.7988689541816711,1.332807540893555
0.7823599576950073,399,399.0,399,399,1,entcompprob,20.0,0.3,0.001,0.95,office31,1.1361140012741089,0.959236979484558
0.7519665956497192,399,399.0,399,399,1,entcompprob,20.0,0.3,0.005,0.95,office31,1.0716677904129028,0.911817193031311
0.7498211860656738,399,399.0,399,399,1,entcompprob,20.0,0.3,0.01,0.95,office31,1.0059889554977417,0.8779050707817078
0.8932062387466431,399,399.0,399,399,1,entcompprob,20.0,0.3,0.05,0.95,office31,0.8974892497062683,0.8953477144241333
1.0797377824783323,399,399.0,399,399,1,entcompprob,20.0,0.3,0.1,0.95,office31,0.8471189141273499,0.9634283781051636
2.0190703868865967,399,399.0,399,399,1,entcompprob,20.0,0.3,0.5,0.95,office31,0.927052676677704,1.4730615615844729
0.8008343577384949,399,399.0,399,399,1,entcompprob,20.0,0.4,0.001,0.95,office31,1.0152406692504885,0.908037543296814
0.8158522248268127,399,399.0,399,399,1,entcompprob,20.0,0.4,0.005,0.95,office31,0.9956039786338806,0.9057281017303468
0.8410011529922485,399,399.0,399,399,1,entcompprob,20.0,0.4,0.01,0.95,office31,0.9806783199310304,0.9108397364616394
1.0463647842407229,399,399.0,399,399,1,entcompprob,20.0,0.4,0.05,0.95,office31,0.8537251353263855,0.9500449895858764
1.2725863456726074,399,399.0,399,399,1,entcompprob,20.0,0.4,0.1,0.95,office31,0.773700475692749,1.0231434106826782
2.195590019226074,399,399.0,399,399,1,entcompprob,20.0,0.4,0.5,0.95,office31,1.0075061321258545,1.6015480756759644
0.9498211741447448,399,399.0,399,399,1,entcompprob,20.0,0.5,0.001,0.95,office31,0.8764838576316833,0.913152515888214
0.9887961745262146,399,399.0,399,399,1,entcompprob,20.0,0.5,0.005,0.95,office31,0.8632389903068542,0.9260175824165344
1.0250297784805298,399,399.0,399,399,1,entcompprob,20.0,0.5,0.01,0.95,office31,0.8430315852165222,0.9340306520462036
1.2687723636627195,399,399.0,399,399,1,entcompprob,20.0,0.5,0.05,0.95,office31,0.8011900782585144,1.0349812507629397
1.4809297323226929,399,399.0,399,399,1,entcompprob,20.0,0.5,0.1,0.95,office31,0.8218690752983093,1.1513993740081787
3.033253669738769,399,399.0,399,399,1,entcompprob,20.0,0.5,0.5,0.95,office31,1.8180910348892207,2.4256722927093506
1.2153754234313965,399,399.0,399,399,1,entcompprob,20.0,0.6,0.001,0.95,office31,0.8259437680244446,1.020659565925598
1.2498213052749634,399,399.0,399,399,1,entcompprob,20.0,0.6,0.005,0.95,office31,0.803795576095581,1.026808500289917
1.288557767868042,399,399.0,399,399,1,entcompprob,20.0,0.6,0.01,0.95,office31,0.7765501141548157,1.0325539112091064
1.493206262588501,399,399.0,399,399,1,entcompprob,20.0,0.6,0.05,0.95,office31,0.7842046618461609,1.138705492019653
1.6809298992156982,399,399.0,399,399,1,entcompprob,20.0,0.6,0.1,0.95,office31,0.7963607311248779,1.238645315170288
3.076042652130127,399,399.0,399,399,1,entcompprob,20.0,0.6,0.5,0.95,office31,1.8382271528244016,2.457134962081909
1.4866507053375244,399,399.0,399,399,1,entcompprob,20.0,0.7,0.001,0.95,office31,0.7652108073234558,1.1259307861328125
1.5171632766723633,399,399.0,399,399,1,entcompprob,20.0,0.7,0.005,0.95,office31,0.8270353674888611,1.1720993518829346
1.5486294031143188,399,399.0,399,399,1,entcompprob,20.0,0.7,0.01,0.95,office31,0.834717333316803,1.1916733980178833
1.750536322593689,399,399.0,399,399,1,entcompprob,20.0,0.7,0.05,0.95,office31,0.8302077651023865,1.290372014045715
1.9122765064239504,399,399.0,399,399,1,entcompprob,20.0,0.7,0.1,0.95,office31,0.8051484227180481,1.3587124347686768
3.506555318832397,399,399.0,399,399,1,entcompprob,20.0,0.7,0.5,0.95,office31,2.25,2.8782777786254883

